Constructing Feedback Linearizable Discretizations for Continuous-Time Systems using Retraction Maps

Control laws for continuous-time dynamical systems are most often implemented via digital controllers using a sample-and-hold technique. Numerical discretization of the continuous system is an integral part of subsequent analysis. Feedback linearizability of such sampled systems is dependent upon the choice of discretization map or technique. In this article, for feedback linearizable continuous-time systems, we utilize the idea of retraction maps to construct discretizations that are feedback linearizable as well. We also propose a method to functionally compose discretizations to obtain higher-order integrators that are feedback linearizable.

==> data.csv <==
t,X1,X2,x1,x2,h1,h2,hn
0.01,0.25,0.523598776,0.25,0.523598776,0,0,0
0.02,0.254618951,0.436984294,0.254625,0.438961886,6.05E-06,0.001977592,0.001977601
0.03,0.258508306,0.362161238,0.258535188,0.365094428,2.69E-05,0.00293319,0.002933313
0.04,0.261742412,0.296621337,0.261797776,0.299958156,5.54E-05,0.003336819,0.003337278
0.05,0.264386722,0.238680854,0.264473939,0.242110836,8.72E-05,0.003429982,0.003431091
0.06,0.266499518,0.187133071,0.266619351,0.19047955,0.000119832,0.00334648,0.003348624
0.07,0.268133042,0.141070173,0.268284674,0.144234458,0.000151632,0.003164285,0.003167916
0.08,0.26933432,0.099783077,0.269516013,0.102713434,0.000181693,0.002930357,0.002935984
0.09,0.270145804,0.062701092,0.270355318,0.065374587,0.000209514,0.002673495,0.002681692
0.1,0.270605896,0.029353589,0.270840756,0.031765037,0.000234861,0.002411448,0.002422858
0.11,0.270749377,-0.000655389,0.271007053,0.001499651,0.000257676,0.00215504,0.00217039
0.12,0.270607786,-0.027664532,0.270885796,-0.025753867,0.00027801,0.001910665,0.001930785
0.13,0.270209739,-0.051967543,0.270505719,-0.050285688,0.00029598,0.001681855,0.001707701
0.14,0.269581215,-0.073822008,0.269892953,-0.072351727,0.000311738,0.001470281,0.001502966
0.15,0.26874581,-0.093455951,0.269071265,-0.09217954,0.000325455,0.001276411,0.001317249
0.16,0.267724957,-0.111072762,0.268062263,-0.109972809,0.000337306,0.001099953,0.001150509
0.17,0.266538129,-0.126854976,0.266885595,-0.12591483,0.000347466,0.000940146,0.001002301
0.18,0.265203022,-0.14096722,0.265559119,-0.140171258,0.000356098,0.000795962,0.000871987
0.19,0.263735713,-0.15355855,0.264099069,-0.152892312,0.000363356,0.000666238,0.000758881
0.2,0.262150812,-0.164764327,0.262520195,-0.164214563,0.000369383,0.000549764,0.000662333
0.21,0.260461589,-0.17470777,0.260835899,-0.174262424,0.000374309,0.000445346,0.000581756
0.22,0.258680103,-0.18350123,0.259058354,-0.183149393,0.000378251,0.000351836,0.000516587
0.23,0.256817302,-0.191247282,0.257198616,-0.190979123,0.000381314,0.000268159,0.000466165
0.24,0.25488313,-0.198039657,0.255266724,-0.197846337,0.000383594,0.00019332,0.000429554
0.25,0.252886614,-0.203964046,0.253271788,-0.203837636,0.000385175,0.000126411,0.000405388
0.26,0.250835945,-0.209098822,0.251222077,-0.209032212,0.000386132,6.66E-05,0.000391835
0.27,0.248738555,-0.213515664,0.24912509,-0.213502488,0.000386534,1.32E-05,0.000386759
0.28,0.246601187,-0.217280134,0.246987628,-0.217314687,0.000386441,-3.46E-05,0.000387983
0.29,0.244429949,-0.220452184,0.244815856,-0.220529354,0.000385907,-7.72E-05,0.000393547
0.3,0.242230381,-0.223086627,0.242615359,-0.223201827,0.000384978,-0.0001152,0.000401845
0.31,0.240007497,-0.22523356,0.240391196,-0.225382675,0.000383699,-0.000149114,0.000411656
0.32,0.237765838,-0.226938755,0.238147947,-0.227118085,0.000382108,-0.00017933,0.000422097
0.33,0.235509513,-0.228244018,0.235889752,-0.228450235,0.000380239,-0.000206217,0.000432559
0.34,0.233242235,-0.229187514,0.233620359,-0.22941762,0.000378123,-0.000230106,0.000442635
0.35,0.230967361,-0.229804076,0.231343149,-0.230055368,0.000375788,-0.000251292,0.000452067
0.36,0.22868792,-0.230125478,0.229061179,-0.230395514,0.000373259,-0.000270037,0.000460697
0.37,0.226406646,-0.230180693,0.226777204,-0.230467268,0.000370558,-0.000286575,0.000468442
0.38,0.224126002,-0.229996134,0.224493707,-0.230297251,0.000367705,-0.000301117,0.000475267
0.39,0.221848205,-0.229595863,0.222212924,-0.229909713,0.000364719,-0.000313851,0.000481168
0.4,0.219575249,-0.229001797,0.219936866,-0.229326743,0.000361617,-0.000324946,0.000486166
0.41,0.217308925,-0.228233893,0.217667339,-0.228568448,0.000358414,-0.000334555,0.000490293
0.42,0.21505084,-0.227310312,0.215405963,-0.227653128,0.000355123,-0.000342816,0.000493594
0.43,0.212802431,-0.226247576,0.213154188,-0.226597428,0.000351756,-0.000349853,0.000496114
0.44,0.210564984,-0.225060712,0.21091331,-0.22541649,0.000348326,-0.000355778,0.000497905
0.45,0.208339645,-0.223763382,0.208684486,-0.224124078,0.000344841,-0.000360695,0.000499016
0.46,0.206127434,-0.222368002,0.206468746,-0.222732698,0.000341312,-0.000364696,0.000499497
0.47,0.203929256,-0.220885849,0.204267003,-0.221253715,0.000337747,-0.000367866,0.000499398
0.48,0.201745913,-0.219327167,0.202080066,-0.219697449,0.000334153,-0.000370281,0.000498765
0.49,0.199578113,-0.217701254,0.19990865,-0.218073267,0.000330537,-0.000372013,0.000497643
0.5,0.197426474,-0.216016547,0.197753381,-0.216389671,0.000326906,-0.000373125,0.000496074
0.51,0.195291541,-0.214280698,0.195614807,-0.214654373,0.000323266,-0.000373675,0.000494099
0.52,0.193173786,-0.212500646,0.193493407,-0.212874365,0.000319621,-0.000373719,0.000491755
0.53,0.191073617,-0.21068268,0.191389593,-0.211055983,0.000315977,-0.000373303,0.000489077
0.54,0.188991382,-0.208832496,0.189303719,-0.20920497,0.000312337,-0.000372475,0.000486098
0.55,0.186927381,-0.20695525,0.187236086,-0.207326523,0.000308705,-0.000371273,0.000482849
0.56,0.18488186,-0.20505561,0.185186946,-0.205425347,0.000305085,-0.000369737,0.000479356
0.57,0.182855028,-0.203137796,0.183156508,-0.203505696,0.000301481,-0.0003679,0.000475648
0.58,0.180847049,-0.201205621,0.181144943,-0.201571416,0.000297894,-0.000365795,0.000471748
0.59,0.178858056,-0.199262533,0.179152383,-0.199625982,0.000294327,-0.000363449,0.000467679
0.6,0.176888148,-0.197311638,0.177178931,-0.197672528,0.000290783,-0.00036089,0.000463461
0.61,0.174937395,-0.195355742,0.175224658,-0.195713883,0.000287263,-0.000358141,0.000459113
0.62,0.173005841,-0.19339737,0.173289611,-0.193752595,0.000283769,-0.000355224,0.000454653
0.63,0.171093507,-0.191438797,0.171373811,-0.191790958,0.000280304,-0.000352161,0.000450097
0.64,0.169200392,-0.189482068,0.16947726,-0.189831036,0.000276868,-0.000348968,0.00044546
0.65,0.167326476,-0.187529017,0.167599938,-0.187874681,0.000273462,-0.000345663,0.000440755
0.66,0.165471722,-0.185581294,0.165741809,-0.185923556,0.000270088,-0.000342262,0.000435994
0.67,0.163636077,-0.183640372,0.163902823,-0.18397915,0.000266746,-0.000338778,0.000431189
0.68,0.161819476,-0.18170757,0.162082913,-0.182042795,0.000263438,-0.000335225,0.000426351
0.69,0.160021838,-0.179784065,0.160282001,-0.180115678,0.000260163,-0.000331613,0.000421488
0.7,0.158243075,-0.177870906,0.158499998,-0.17819886,0.000256923,-0.000327954,0.000416609
0.71,0.156483086,-0.175969023,0.156736804,-0.17629328,0.000253718,-0.000324257,0.000411722
0.72,0.154741763,-0.174079243,0.154992312,-0.174399774,0.000250549,-0.00032053,0.000406834
0.73,0.153018989,-0.172202295,0.153266403,-0.172519077,0.000247415,-0.000316783,0.000401952
0.74,0.15131464,-0.170338819,0.151558957,-0.17065184,0.000244316,-0.000313021,0.00039708
0.75,0.149628588,-0.16848938,0.149869842,-0.168798632,0.000241254,-0.000309251,0.000392224
0.76,0.147960696,-0.166654468,0.148198925,-0.166959948,0.000238228,-0.00030548,0.00038739
0.77,0.146310826,-0.16483451,0.146546064,-0.165136222,0.000235239,-0.000301712,0.00038258
0.78,0.144678833,-0.163029872,0.144911118,-0.163327825,0.000232285,-0.000297953,0.000377799
0.79,0.14306457,-0.161240869,0.143293937,-0.161535074,0.000229367,-0.000294206,0.00037305
0.8,0.141467886,-0.159467766,0.141694372,-0.159758241,0.000226486,-0.000290475,0.000368336
0.81,0.139888629,-0.157710785,0.140112269,-0.15799755,0.00022364,-0.000286764,0.00036366
0.82,0.138326644,-0.15597011,0.138547473,-0.156253186,0.00022083,-0.000283076,0.000359023
0.83,0.136781773,-0.154245887,0.136999827,-0.154525301,0.000218055,-0.000279414,0.000354429
0.84,0.135253857,-0.152538231,0.135469172,-0.15281401,0.000215315,-0.000275779,0.000349878
0.85,0.133742737,-0.150847228,0.133955348,-0.151119402,0.000212611,-0.000272175,0.000345373
0.86,0.132248253,-0.149172937,0.132458194,-0.149441539,0.000209941,-0.000268602,0.000340914
0.87,0.130770243,-0.147515394,0.130977549,-0.147780457,0.000207305,-0.000265063,0.000336503
0.88,0.129308546,-0.145874615,0.12951325,-0.146136174,0.000204704,-0.000261559,0.00033214
0.89,0.127862999,-0.144250594,0.128065136,-0.144508685,0.000202137,-0.000258091,0.000327827
0.9,0.126433441,-0.14264331,0.126633044,-0.14289797,0.000199603,-0.00025466,0.000323563
0.91,0.125019711,-0.141052727,0.125216812,-0.141303994,0.000197102,-0.000251268,0.00031935
0.92,0.123621645,-0.139478793,0.123816279,-0.139726706,0.000194633,-0.000247914,0.000315188
0.93,0.122239084,-0.137921445,0.122431282,-0.138166044,0.000192198,-0.000244599,0.000311077
0.94,0.120871867,-0.136380609,0.121061661,-0.136621934,0.000189794,-0.000241325,0.000307017
0.95,0.119519834,-0.134856202,0.119707256,-0.135094293,0.000187422,-0.00023809,0.000303008
0.96,0.118182825,-0.133348131,0.118367906,-0.133583027,0.000185081,-0.000234896,0.00029905
0.97,0.116860683,-0.131856295,0.117043454,-0.132088038,0.000182771,-0.000231743,0.000295144
0.98,0.11555325,-0.130380587,0.115733742,-0.130609217,0.000180492,-0.00022863,0.000291289
0.99,0.11426037,-0.128920893,0.114438612,-0.129146452,0.000178243,-0.000225559,0.000287484
1,0.112981886,-0.127477096,0.113157909,-0.127699623,0.000176023,-0.000222528,0.00028373
1.01,0.111717645,-0.126049071,0.111891479,-0.126268609,0.000173833,-0.000219537,0.000280026
1.02,0.110467494,-0.124636692,0.110639166,-0.12485328,0.000171672,-0.000216588,0.000276372
1.03,0.10923128,-0.123239828,0.10940082,-0.123453507,0.00016954,-0.000213678,0.000272767
1.04,0.108008852,-0.121858346,0.108176288,-0.122069154,0.000167436,-0.000210809,0.000269212
1.05,0.106800061,-0.120492108,0.10696542,-0.120700087,0.00016536,-0.000207979,0.000265705
1.06,0.105604758,-0.119140977,0.105768069,-0.119346166,0.000163311,-0.000205189,0.000262246
1.07,0.104422797,-0.117804812,0.104584086,-0.11800725,0.000161289,-0.000202438,0.000258835
1.08,0.103254031,-0.116483472,0.103413325,-0.116683198,0.000159294,-0.000199726,0.000255471
1.09,0.102098316,-0.115176814,0.102255642,-0.115373866,0.000157326,-0.000197052,0.000252153
1.1,0.100955509,-0.113884694,0.101110892,-0.114079111,0.000155384,-0.000194417,0.000248881
1.11,0.099825467,-0.112606969,0.099978934,-0.112798787,0.000153467,-0.000191819,0.000245655
1.12,0.098708052,-0.111343493,0.098859627,-0.111532751,0.000151575,-0.000189258,0.000242474
1.13,0.097603123,-0.110094123,0.097752832,-0.110280856,0.000149709,-0.000186734,0.000239337
1.14,0.096510542,-0.108858712,0.09665841,-0.109042958,0.000147867,-0.000184246,0.000236244
1.15,0.095430174,-0.107637117,0.095576224,-0.107818911,0.000146049,-0.000181794,0.000233194
1.16,0.094361884,-0.106429193,0.09450614,-0.10660857,0.000144256,-0.000179378,0.000230187
1.17,0.093305537,-0.105234795,0.093448022,-0.105411791,0.000142486,-0.000176996,0.000227222
1.18,0.092261001,-0.104053781,0.09240174,-0.10422843,0.000140739,-0.000174649,0.000224298
1.19,0.091228146,-0.102886008,0.091367161,-0.103058343,0.000139015,-0.000172336,0.000221415
1.2,0.090206842,-0.101731333,0.090344155,-0.101901389,0.000137313,-0.000170056,0.000218573
1.21,0.08919696,-0.100589614,0.089332594,-0.100757424,0.000135634,-0.000167809,0.00021577
1.22,0.088198374,-0.099460713,0.088332351,-0.099626308,0.000133977,-0.000165595,0.000213006
1.23,0.087210958,-0.098344488,0.0873433,-0.098507901,0.000132342,-0.000163413,0.000210281
1.24,0.086234588,-0.097240801,0.086365316,-0.097402063,0.000130728,-0.000161263,0.000207594
1.25,0.085269142,-0.096149515,0.085398276,-0.096308658,0.000129135,-0.000159143,0.000204945
1.26,0.084314496,-0.095070492,0.084442059,-0.095227547,0.000127562,-0.000157055,0.000202332
1.27,0.083370532,-0.094003599,0.083496543,-0.094158595,0.000126011,-0.000154996,0.000199756
1.28,0.08243713,-0.0929487,0.082561609,-0.093101668,0.000124479,-0.000152967,0.000197216
1.29,0.081514172,-0.091905663,0.081637139,-0.092056631,0.000122967,-0.000150968,0.000194711
1.3,0.080601543,-0.090874354,0.080723017,-0.091023352,0.000121475,-0.000148997,0.00019224
1.31,0.079699126,-0.089854645,0.079819128,-0.0900017,0.000120002,-0.000147055,0.000189804
1.32,0.078806808,-0.088846405,0.078925356,-0.088991546,0.000118548,-0.000145141,0.000187402
1.33,0.077924476,-0.087849506,0.078041589,-0.08799276,0.000117113,-0.000143254,0.000185033
1.34,0.077052019,-0.086863821,0.077167715,-0.087005216,0.000115696,-0.000141394,0.000182696
1.35,0.076189326,-0.085889225,0.076303624,-0.086028786,0.000114298,-0.000139561,0.000180392
1.36,0.075336289,-0.084925593,0.075449207,-0.085063347,0.000112917,-0.000137754,0.00017812
1.37,0.0744928,-0.083972802,0.074604354,-0.084108775,0.000111555,-0.000135973,0.000175878
1.38,0.073658751,-0.083030729,0.073768961,-0.083164947,0.00011021,-0.000134218,0.000173668
1.39,0.072834038,-0.082099255,0.07294292,-0.082231742,0.000108882,-0.000132487,0.000171488
1.4,0.072018556,-0.08117826,0.072126127,-0.081309042,0.000107571,-0.000130781,0.000169338
1.41,0.071212202,-0.080267626,0.071318479,-0.080396726,0.000106277,-0.0001291,0.000167217
1.42,0.070414874,-0.079367236,0.070519873,-0.079494678,0.000104999,-0.000127442,0.000165125
1.43,0.069626471,-0.078476975,0.069730209,-0.078602782,0.000103738,-0.000125807,0.000163061
1.44,0.068846893,-0.077596728,0.068949386,-0.077720924,0.000102492,-0.000124196,0.000161026
1.45,0.068076043,-0.076726382,0.068177306,-0.07684899,0.000101263,-0.000122607,0.000159018
1.46,0.067313821,-0.075865826,0.06741387,-0.075986867,0.000100049,-0.000121041,0.000157038
1.47,0.066560131,-0.075014949,0.066658982,-0.075134446,9.89E-05,-0.000119497,0.000155084
1.48,0.065814879,-0.074173641,0.065912547,-0.074291615,9.77E-05,-0.000117974,0.000153157
1.49,0.06507797,-0.073341794,0.065174469,-0.073458267,9.65E-05,-0.000116473,0.000151255
1.5,0.06434931,-0.072519302,0.064444656,-0.072634295,9.53E-05,-0.000114993,0.00014938
1.51,0.063628807,-0.071706058,0.063723014,-0.071819592,9.42E-05,-0.000113534,0.000147529
1.52,0.06291637,-0.070901959,0.063009453,-0.071014053,9.31E-05,-0.000112094,0.000145704
1.53,0.062211909,-0.0701069,0.062303882,-0.070217575,9.20E-05,-0.000110675,0.000143903
1.54,0.061515335,-0.06932078,0.061606211,-0.069430056,9.09E-05,-0.000109276,0.000142126
1.55,0.060826559,-0.068543497,0.060916352,-0.068651393,8.98E-05,-0.000107896,0.000140372
1.56,0.060145493,-0.067774952,0.060234218,-0.067881487,8.87E-05,-0.000106535,0.000138642
1.57,0.059472053,-0.067015046,0.059559722,-0.067120238,8.77E-05,-0.000105193,0.000136936
1.58,0.058806152,-0.06626368,0.058892778,-0.066367549,8.66E-05,-0.000103869,0.000135251
1.59,0.058147705,-0.06552076,0.058233303,-0.065623323,8.56E-05,-0.000102564,0.00013359
1.6,0.057496631,-0.064786188,0.057581212,-0.064887464,8.46E-05,-0.000101276,0.00013195
1.61,0.056852846,-0.064059871,0.056936423,-0.064159877,8.36E-05,-0.000100006,0.000130332
1.62,0.056216268,-0.063341715,0.056298854,-0.063440469,8.26E-05,-9.88E-05,0.000128735
1.63,0.055586817,-0.062631629,0.055668424,-0.062729147,8.16E-05,-9.75E-05,0.00012716
1.64,0.054964413,-0.06192952,0.055045054,-0.06202582,8.06E-05,-9.63E-05,0.000125605
1.65,0.054348978,-0.0612353,0.054428664,-0.061330397,7.97E-05,-9.51E-05,0.000124071
1.66,0.053740432,-0.060548878,0.053819176,-0.06064279,7.87E-05,-9.39E-05,0.000122556
1.67,0.0531387,-0.059870166,0.053216513,-0.059962909,7.78E-05,-9.27E-05,0.000121062
1.68,0.052543705,-0.059199078,0.052620598,-0.059290667,7.69E-05,-9.16E-05,0.000119587
1.69,0.051955372,-0.058535528,0.052031357,-0.058625979,7.60E-05,-9.05E-05,0.000118132
1.7,0.051373625,-0.057879429,0.051448713,-0.057968758,7.51E-05,-8.93E-05,0.000116695
1.71,0.050798392,-0.057230699,0.050872594,-0.05731892,7.42E-05,-8.82E-05,0.000115277
1.72,0.050229599,-0.056589254,0.050302926,-0.056676382,7.33E-05,-8.71E-05,0.000113878
1.73,0.049667174,-0.055955012,0.049739637,-0.056041062,7.25E-05,-8.61E-05,0.000112497
1.74,0.049111046,-0.05532789,0.049182656,-0.055412877,7.16E-05,-8.50E-05,0.000111134
1.75,0.048561144,-0.05470781,0.048631912,-0.054791747,7.08E-05,-8.39E-05,0.000109788
1.76,0.0480174,-0.054094692,0.048087335,-0.054177594,6.99E-05,-8.29E-05,0.00010846
1.77,0.047479743,-0.053488456,0.047548855,-0.053570337,6.91E-05,-8.19E-05,0.000107149
1.78,0.046948106,-0.052889026,0.047016406,-0.052969899,6.83E-05,-8.09E-05,0.000105855
1.79,0.046422421,-0.052296325,0.046489919,-0.052376203,6.75E-05,-7.99E-05,0.000104578
1.8,0.045902622,-0.051710276,0.045969328,-0.051789173,6.67E-05,-7.89E-05,0.000103317
1.81,0.045388643,-0.051130805,0.045454566,-0.051208733,6.59E-05,-7.79E-05,0.000102072
1.82,0.044880418,-0.050557838,0.044945568,-0.050634811,6.51E-05,-7.70E-05,0.000100843
1.83,0.044377884,-0.049991301,0.04444227,-0.050067331,6.44E-05,-7.60E-05,9.96299E-05
1.84,0.043880976,-0.049431121,0.043944608,-0.049506221,6.36E-05,-7.51E-05,9.84324E-05
1.85,0.043389632,-0.048877228,0.043452519,-0.048951409,6.29E-05,-7.42E-05,9.72502E-05
1.86,0.042903789,-0.04832955,0.04296594,-0.048402825,6.22E-05,-7.33E-05,9.6083E-05
1.87,0.042423386,-0.047788018,0.04248481,-0.047860398,6.14E-05,-7.24E-05,9.49307E-05
1.88,0.041948362,-0.047252561,0.042009067,-0.047324059,6.07E-05,-7.15E-05,9.37931E-05
1.89,0.041478656,-0.046723112,0.041538652,-0.046793739,6.00E-05,-7.06E-05,9.267E-05
1.9,0.041014209,-0.046199603,0.041073504,-0.04626937,5.93E-05,-6.98E-05,9.15611E-05
1.91,0.040554962,-0.045681966,0.040613565,-0.045750886,5.86E-05,-6.89E-05,9.04662E-05
1.92,0.040100858,-0.045170137,0.040158777,-0.045238219,5.79E-05,-6.81E-05,8.93853E-05
1.93,0.039651838,-0.044664049,0.039709081,-0.044731305,5.72E-05,-6.73E-05,8.8318E-05
1.94,0.039207845,-0.044163638,0.03926442,-0.044230078,5.66E-05,-6.64E-05,8.72641E-05
1.95,0.038768823,-0.04366884,0.038824739,-0.043734475,5.59E-05,-6.56E-05,8.62236E-05
1.96,0.038334717,-0.043179592,0.038389982,-0.043244432,5.53E-05,-6.48E-05,8.51962E-05
1.97,0.037905472,-0.042695831,0.037960093,-0.042759887,5.46E-05,-6.41E-05,8.41817E-05
1.98,0.037481033,-0.042217496,0.037535018,-0.042280777,5.40E-05,-6.33E-05,8.318E-05
1.99,0.037061346,-0.041744526,0.037114703,-0.041807042,5.34E-05,-6.25E-05,8.21908E-05
2,0.036646358,-0.041276859,0.036699094,-0.041338621,5.27E-05,-6.18E-05,8.12141E-05
2.01,0.036236016,-0.040814437,0.036288139,-0.040875455,5.21E-05,-6.10E-05,8.02495E-05
2.02,0.035830269,-0.040357201,0.035881787,-0.040417483,5.15E-05,-6.03E-05,7.92971E-05
2.03,0.035429065,-0.039905091,0.035479984,-0.039964648,5.09E-05,-5.96E-05,7.83565E-05
2.04,0.035032353,-0.039458052,0.035082681,-0.039516892,5.03E-05,-5.88E-05,7.74277E-05
2.05,0.034640083,-0.039016025,0.034689827,-0.039074157,4.97E-05,-5.81E-05,7.65105E-05
2.06,0.034252206,-0.038578954,0.034301372,-0.038636388,4.92E-05,-5.74E-05,7.56047E-05
2.07,0.033868671,-0.038146783,0.033917267,-0.038203528,4.86E-05,-5.67E-05,7.47101E-05
2.08,0.03348943,-0.037719458,0.033537463,-0.037775523,4.80E-05,-5.61E-05,7.38267E-05
2.09,0.033114436,-0.037296924,0.033161912,-0.037352316,4.75E-05,-5.54E-05,7.29542E-05
2.1,0.032743641,-0.036879127,0.032790567,-0.036933856,4.69E-05,-5.47E-05,7.20926E-05
2.11,0.032376997,-0.036466013,0.03242338,-0.036520088,4.64E-05,-5.41E-05,7.12416E-05
2.12,0.032014459,-0.036057531,0.032060304,-0.036110959,4.58E-05,-5.34E-05,7.04012E-05
2.13,0.031655979,-0.035653628,0.031701294,-0.035706417,4.53E-05,-5.28E-05,6.95712E-05
2.14,0.031301514,-0.035254253,0.031346305,-0.035306412,4.48E-05,-5.22E-05,6.87514E-05
2.15,0.030951018,-0.034859354,0.030995291,-0.034910891,4.43E-05,-5.15E-05,6.79417E-05
2.16,0.030604446,-0.034468882,0.030648207,-0.034519804,4.38E-05,-5.09E-05,6.7142E-05
2.17,0.030261754,-0.034082787,0.03030501,-0.034133102,4.33E-05,-5.03E-05,6.63521E-05
2.18,0.0299229,-0.03370102,0.029965656,-0.033750735,4.28E-05,-4.97E-05,6.55719E-05
2.19,0.02958784,-0.033323531,0.029630102,-0.033372655,4.23E-05,-4.91E-05,6.48014E-05
2.2,0.029256531,-0.032950274,0.029298305,-0.032998813,4.18E-05,-4.85E-05,6.40403E-05
2.21,0.028928932,-0.0325812,0.028970224,-0.032629163,4.13E-05,-4.80E-05,6.32885E-05
2.22,0.028605002,-0.032216262,0.028645817,-0.032263655,4.08E-05,-4.74E-05,6.25459E-05
2.23,0.028284698,-0.031855415,0.028325043,-0.031902245,4.03E-05,-4.68E-05,6.18125E-05
2.24,0.027967981,-0.031498612,0.02800786,-0.031544886,3.99E-05,-4.63E-05,6.1088E-05
2.25,0.02765481,-0.031145807,0.02769423,-0.031191533,3.94E-05,-4.57E-05,6.03723E-05
2.26,0.027345145,-0.030796956,0.027384111,-0.03084214,3.90E-05,-4.52E-05,5.96654E-05
2.27,0.027038948,-0.030452015,0.027077465,-0.030496664,3.85E-05,-4.46E-05,5.89671E-05
2.28,0.026736179,-0.030110939,0.026774253,-0.03015506,3.81E-05,-4.41E-05,5.82773E-05
2.29,0.026436801,-0.029773685,0.026474436,-0.029817284,3.76E-05,-4.36E-05,5.75959E-05
2.3,0.026140774,-0.029440211,0.026177977,-0.029483294,3.72E-05,-4.31E-05,5.69228E-05
2.31,0.025848063,-0.029110473,0.025884837,-0.029153048,3.68E-05,-4.26E-05,5.62579E-05
2.32,0.025558628,-0.02878443,0.02559498,-0.028826502,3.64E-05,-4.21E-05,5.5601E-05
2.33,0.025272435,-0.028462041,0.025308369,-0.028503617,3.59E-05,-4.16E-05,5.49521E-05
2.34,0.024989446,-0.028143264,0.025024967,-0.02818435,3.55E-05,-4.11E-05,5.43111E-05
2.35,0.024709626,-0.027828059,0.024744738,-0.02786866,3.51E-05,-4.06E-05,5.36778E-05
2.36,0.024432939,-0.027516386,0.024467648,-0.027556509,3.47E-05,-4.01E-05,5.30522E-05
2.37,0.02415935,-0.027208206,0.02419366,-0.027247856,3.43E-05,-3.97E-05,5.24342E-05
2.38,0.023888825,-0.026903478,0.023922741,-0.026942661,3.39E-05,-3.92E-05,5.18236E-05
2.39,0.023621328,-0.026602164,0.023654855,-0.026640887,3.35E-05,-3.87E-05,5.12204E-05
2.4,0.023356827,-0.026304226,0.023389969,-0.026342494,3.31E-05,-3.83E-05,5.06245E-05
2.41,0.023095287,-0.026009627,0.02312805,-0.026047445,3.28E-05,-3.78E-05,5.00358E-05
2.42,0.022836676,-0.025718328,0.022869063,-0.025755702,3.24E-05,-3.74E-05,4.94541E-05
2.43,0.022580961,-0.025430293,0.022612976,-0.025467228,3.20E-05,-3.69E-05,4.88794E-05
2.44,0.022328109,-0.025145485,0.022359757,-0.025181987,3.16E-05,-3.65E-05,4.83117E-05
2.45,0.022078088,-0.024863867,0.022109374,-0.024899942,3.13E-05,-3.61E-05,4.77508E-05
2.46,0.021830867,-0.024585405,0.021861794,-0.024621057,3.09E-05,-3.57E-05,4.71966E-05
2.47,0.021586414,-0.024310063,0.021616987,-0.024345297,3.06E-05,-3.52E-05,4.6649E-05
2.48,0.021344698,-0.024037805,0.021374921,-0.024072626,3.02E-05,-3.48E-05,4.61081E-05
2.49,0.021105689,-0.023768597,0.021135565,-0.023803011,2.99E-05,-3.44E-05,4.55736E-05
2.5,0.020869356,-0.023502405,0.02089889,-0.023536416,2.95E-05,-3.40E-05,4.50455E-05
2.51,0.020635669,-0.023239195,0.020664866,-0.023272809,2.92E-05,-3.36E-05,4.45237E-05
2.52,0.020404599,-0.022978934,0.020433461,-0.023012155,2.89E-05,-3.32E-05,4.40081E-05
2.53,0.020176116,-0.022721588,0.020204649,-0.022754421,2.85E-05,-3.28E-05,4.34987E-05
2.54,0.019950191,-0.022467125,0.019978398,-0.022499575,2.82E-05,-3.25E-05,4.29954E-05
2.55,0.019726797,-0.022215513,0.019754681,-0.022247584,2.79E-05,-3.21E-05,4.24981E-05
2.56,0.019505903,-0.021966719,0.019533469,-0.021998416,2.76E-05,-3.17E-05,4.20067E-05
2.57,0.019287484,-0.021720712,0.019314734,-0.02175204,2.73E-05,-3.13E-05,4.15212E-05
2.58,0.019071509,-0.021477461,0.019098448,-0.021508424,2.69E-05,-3.10E-05,4.10415E-05
2.59,0.018857954,-0.021236935,0.018884585,-0.021267537,2.66E-05,-3.06E-05,4.05674E-05
2.6,0.018646789,-0.020999103,0.018673116,-0.021029349,2.63E-05,-3.02E-05,4.0099E-05
2.61,0.018437989,-0.020763935,0.018464016,-0.020793829,2.60E-05,-2.99E-05,3.96362E-05
2.62,0.018231527,-0.020531402,0.018257257,-0.020560948,2.57E-05,-2.95E-05,3.91789E-05
2.63,0.018027377,-0.020301473,0.018052813,-0.020330676,2.54E-05,-2.92E-05,3.8727E-05
2.64,0.017825512,-0.02007412,0.017850658,-0.020102983,2.51E-05,-2.89E-05,3.82804E-05
2.65,0.017625908,-0.019849313,0.017650767,-0.019877841,2.49E-05,-2.85E-05,3.78391E-05
2.66,0.01742854,-0.019627024,0.017453115,-0.019655221,2.46E-05,-2.82E-05,3.74031E-05
2.67,0.017233381,-0.019407226,0.017257676,-0.019435095,2.43E-05,-2.79E-05,3.69722E-05
2.68,0.017040407,-0.019189889,0.017064425,-0.019217435,2.40E-05,-2.75E-05,3.65464E-05
2.69,0.016849594,-0.018974986,0.016873339,-0.019002213,2.37E-05,-2.72E-05,3.61257E-05
2.7,0.016660918,-0.018762491,0.016684392,-0.018789402,2.35E-05,-2.69E-05,3.57099E-05
2.71,0.016474354,-0.018552376,0.016497561,-0.018578974,2.32E-05,-2.66E-05,3.52991E-05
2.72,0.01628988,-0.018344614,0.016312822,-0.018370904,2.29E-05,-2.63E-05,3.48931E-05
2.73,0.016107471,-0.018139179,0.016130152,-0.018165165,2.27E-05,-2.60E-05,3.44918E-05
2.74,0.015927104,-0.017936045,0.015949527,-0.01796173,2.24E-05,-2.57E-05,3.40953E-05
2.75,0.015748758,-0.017735187,0.015770925,-0.017760575,2.22E-05,-2.54E-05,3.37035E-05
2.76,0.015572408,-0.017536578,0.015594323,-0.017561672,2.19E-05,-2.51E-05,3.33163E-05
2.77,0.015398033,-0.017340194,0.015419698,-0.017364997,2.17E-05,-2.48E-05,3.29337E-05
2.78,0.01522561,-0.017146009,0.015247029,-0.017170526,2.14E-05,-2.45E-05,3.25555E-05
2.79,0.015055119,-0.016953999,0.015076294,-0.016978232,2.12E-05,-2.42E-05,3.21818E-05
2.8,0.014886536,-0.016764139,0.01490747,-0.016788093,2.09E-05,-2.40E-05,3.18125E-05
2.81,0.014719841,-0.016576406,0.014740537,-0.016600083,2.07E-05,-2.37E-05,3.14475E-05
2.82,0.014555012,-0.016390776,0.014575473,-0.01641418,2.05E-05,-2.34E-05,3.10868E-05
2.83,0.014392029,-0.016207225,0.014412258,-0.016230358,2.02E-05,-2.31E-05,3.07304E-05
2.84,0.014230872,-0.016025729,0.01425087,-0.016048596,2.00E-05,-2.29E-05,3.03781E-05
2.85,0.014071518,-0.015846266,0.01409129,-0.015868869,1.98E-05,-2.26E-05,3.00299E-05
2.86,0.013913949,-0.015668813,0.013933496,-0.015691156,1.95E-05,-2.23E-05,2.96859E-05
2.87,0.013758145,-0.015493348,0.013777469,-0.015515433,1.93E-05,-2.21E-05,2.93458E-05
2.88,0.013604085,-0.015319848,0.01362319,-0.015341678,1.91E-05,-2.18E-05,2.90098E-05
2.89,0.01345175,-0.015148291,0.013470638,-0.015169869,1.89E-05,-2.16E-05,2.86776E-05
2.9,0.013301121,-0.014978655,0.013319795,-0.014999985,1.87E-05,-2.13E-05,2.83494E-05
2.91,0.013152179,-0.014810919,0.01317064,-0.014832004,1.85E-05,-2.11E-05,2.8025E-05
2.92,0.013004904,-0.014645061,0.013023156,-0.014665904,1.83E-05,-2.08E-05,2.77043E-05
2.93,0.012859279,-0.014481062,0.012877323,-0.014501664,1.80E-05,-2.06E-05,2.73875E-05
2.94,0.012715284,-0.014318898,0.012733124,-0.014339264,1.78E-05,-2.04E-05,2.70743E-05
2.95,0.012572901,-0.014158551,0.012590539,-0.014178683,1.76E-05,-2.01E-05,2.67647E-05
2.96,0.012432113,-0.014,0.012449551,-0.0140199,1.74E-05,-1.99E-05,2.64588E-05
2.97,0.012292902,-0.013843224,0.012310141,-0.013862896,1.72E-05,-1.97E-05,2.61565E-05
2.98,0.012155249,-0.013688205,0.012172293,-0.01370765,1.70E-05,-1.94E-05,2.58576E-05
2.99,0.012019137,-0.013534921,0.012035988,-0.013554143,1.69E-05,-1.92E-05,2.55623E-05
3,0.01188455,-0.013383354,0.01190121,-0.013402355,1.67E-05,-1.90E-05,2.52704E-05
3.01,0.01175147,-0.013233484,0.01176794,-0.013252267,1.65E-05,-1.88E-05,2.49819E-05
3.02,0.011619879,-0.013085293,0.011636164,-0.013103861,1.63E-05,-1.86E-05,2.46967E-05
3.03,0.011489763,-0.012938761,0.011505862,-0.012957116,1.61E-05,-1.84E-05,2.44149E-05
3.04,0.011361103,-0.012793871,0.01137702,-0.012812015,1.59E-05,-1.81E-05,2.41363E-05
3.05,0.011233884,-0.012650603,0.011249621,-0.012668539,1.57E-05,-1.79E-05,2.3861E-05
3.06,0.01110809,-0.012508939,0.011123648,-0.01252667,1.56E-05,-1.77E-05,2.35888E-05
3.07,0.010983704,-0.012368862,0.010999086,-0.012386389,1.54E-05,-1.75E-05,2.33198E-05
3.08,0.010860711,-0.012230354,0.010875919,-0.01224768,1.52E-05,-1.73E-05,2.3054E-05
3.09,0.010739095,-0.012093397,0.010754131,-0.012110524,1.50E-05,-1.71E-05,2.27912E-05
3.1,0.010618841,-0.011957973,0.010633707,-0.011974905,1.49E-05,-1.69E-05,2.25315E-05
3.11,0.010499934,-0.011824066,0.010514631,-0.011840804,1.47E-05,-1.67E-05,2.22748E-05
3.12,0.010382358,-0.011691659,0.010396889,-0.011708205,1.45E-05,-1.65E-05,2.2021E-05
3.13,0.010266099,-0.011560735,0.010280465,-0.011577092,1.44E-05,-1.64E-05,2.17702E-05
3.14,0.010151141,-0.011431276,0.010165345,-0.011447446,1.42E-05,-1.62E-05,2.15223E-05
3.15,0.010037471,-0.011303268,0.010051514,-0.011319253,1.40E-05,-1.60E-05,2.12773E-05
3.16,0.009925073,-0.011176693,0.009938957,-0.011192495,1.39E-05,-1.58E-05,2.10351E-05
3.17,0.009813934,-0.011051535,0.009827661,-0.011067157,1.37E-05,-1.56E-05,2.07957E-05
3.18,0.00970404,-0.010927779,0.009717612,-0.010943222,1.36E-05,-1.54E-05,2.0559E-05
3.19,0.009595376,-0.010805409,0.009608794,-0.010820676,1.34E-05,-1.53E-05,2.03251E-05
3.2,0.009487929,-0.01068441,0.009501195,-0.010699502,1.33E-05,-1.51E-05,2.00939E-05
3.21,0.009381685,-0.010564765,0.009394802,-0.010579685,1.31E-05,-1.49E-05,1.98654E-05
3.22,0.009276631,-0.01044646,0.009289599,-0.01046121,1.30E-05,-1.47E-05,1.96395E-05
3.23,0.009172753,-0.01032948,0.009185575,-0.010344061,1.28E-05,-1.46E-05,1.94162E-05
3.24,0.009070039,-0.01021381,0.009082715,-0.010228225,1.27E-05,-1.44E-05,1.91955E-05
3.25,0.008968474,-0.010099436,0.008981007,-0.010113686,1.25E-05,-1.42E-05,1.89774E-05
3.26,0.008868047,-0.009986342,0.008880438,-0.01000043,1.24E-05,-1.41E-05,1.87617E-05
3.27,0.008768744,-0.009874515,0.008780996,-0.009888442,1.23E-05,-1.39E-05,1.85486E-05
3.28,0.008670553,-0.00976394,0.008682666,-0.009777708,1.21E-05,-1.38E-05,1.83379E-05
3.29,0.008573462,-0.009654603,0.008585438,-0.009668214,1.20E-05,-1.36E-05,1.81296E-05
3.3,0.008477458,-0.009546491,0.008489299,-0.009559946,1.18E-05,-1.35E-05,1.79237E-05
3.31,0.008382529,-0.009439589,0.008394236,-0.009452891,1.17E-05,-1.33E-05,1.77202E-05
3.32,0.008288663,-0.009333885,0.008300238,-0.009347035,1.16E-05,-1.32E-05,1.7519E-05
3.33,0.008195848,-0.009229364,0.008207292,-0.009242365,1.14E-05,-1.30E-05,1.73202E-05
3.34,0.008104073,-0.009126013,0.008115387,-0.009138866,1.13E-05,-1.29E-05,1.71236E-05
3.35,0.008013325,-0.00902382,0.008024512,-0.009036527,1.12E-05,-1.27E-05,1.69293E-05
3.36,0.007923593,-0.008922772,0.007934654,-0.008935334,1.11E-05,-1.26E-05,1.67372E-05
3.37,0.007834866,-0.008822855,0.007845802,-0.008835273,1.09E-05,-1.24E-05,1.65474E-05
3.38,0.007747133,-0.008724057,0.007757945,-0.008736334,1.08E-05,-1.23E-05,1.63597E-05
3.39,0.007660382,-0.008626365,0.007671072,-0.008638503,1.07E-05,-1.21E-05,1.61741E-05
3.4,0.007574602,-0.008529767,0.007585171,-0.008541767,1.06E-05,-1.20E-05,1.59907E-05
3.41,0.007489783,-0.008434251,0.007500233,-0.008446114,1.05E-05,-1.19E-05,1.58094E-05
3.42,0.007405914,-0.008339805,0.007416246,-0.008351533,1.03E-05,-1.17E-05,1.56302E-05
3.43,0.007322983,-0.008246416,0.007333199,-0.00825801,1.02E-05,-1.16E-05,1.54531E-05
3.44,0.007240982,-0.008154073,0.007251082,-0.008165536,1.01E-05,-1.15E-05,1.52779E-05
3.45,0.007159899,-0.008062764,0.007169885,-0.008074096,9.99E-06,-1.13E-05,1.51048E-05
3.46,0.007079723,-0.007972477,0.007089597,-0.007983681,9.87E-06,-1.12E-05,1.49337E-05
3.47,0.007000446,-0.007883202,0.007010208,-0.007894278,9.76E-06,-1.11E-05,1.47645E-05
3.48,0.006922056,-0.007794926,0.006931708,-0.007805877,9.65E-06,-1.10E-05,1.45973E-05
3.49,0.006844544,-0.007707639,0.006854087,-0.007718465,9.54E-06,-1.08E-05,1.44319E-05
3.5,0.0067679,-0.007621329,0.006777335,-0.007632032,9.44E-06,-1.07E-05,1.42685E-05
3.51,0.006692114,-0.007535986,0.006701443,-0.007546568,9.33E-06,-1.06E-05,1.4107E-05
3.52,0.006617177,-0.007451599,0.006626401,-0.00746206,9.22E-06,-1.05E-05,1.39473E-05
3.53,0.006543078,-0.007368156,0.006552199,-0.007378499,9.12E-06,-1.03E-05,1.37894E-05
3.54,0.00646981,-0.007285648,0.006478827,-0.007295873,9.02E-06,-1.02E-05,1.36333E-05
3.55,0.006397362,-0.007204064,0.006406278,-0.007214173,8.92E-06,-1.01E-05,1.3479E-05
3.56,0.006325725,-0.007123393,0.006334541,-0.007133388,8.82E-06,-9.99E-06,1.33265E-05
3.57,0.006254891,-0.007043626,0.006263607,-0.007053507,8.72E-06,-9.88E-06,1.31757E-05
3.58,0.00618485,-0.006964752,0.006193467,-0.006974521,8.62E-06,-9.77E-06,1.30266E-05
3.59,0.006115593,-0.006886761,0.006124113,-0.006896419,8.52E-06,-9.66E-06,1.28793E-05
3.6,0.006047111,-0.006809644,0.006055536,-0.006819192,8.42E-06,-9.55E-06,1.27336E-05
3.61,0.005979396,-0.00673339,0.005987726,-0.00674283,8.33E-06,-9.44E-06,1.25896E-05
3.62,0.00591244,-0.00665799,0.005920676,-0.006667323,8.24E-06,-9.33E-06,1.24472E-05
3.63,0.005846233,-0.006583434,0.005854376,-0.006592662,8.14E-06,-9.23E-06,1.23065E-05
3.64,0.005780768,-0.006509714,0.005788819,-0.006518836,8.05E-06,-9.12E-06,1.21674E-05
3.65,0.005716036,-0.006436818,0.005723996,-0.006445838,7.96E-06,-9.02E-06,1.20298E-05
3.66,0.005652029,-0.006364739,0.005659899,-0.006373657,7.87E-06,-8.92E-06,1.18938E-05
3.67,0.005588738,-0.006293468,0.00559652,-0.006302284,7.78E-06,-8.82E-06,1.17594E-05
3.68,0.005526156,-0.006222994,0.00553385,-0.00623171,7.69E-06,-8.72E-06,1.16265E-05
3.69,0.005464275,-0.006153309,0.005471883,-0.006161927,7.61E-06,-8.62E-06,1.14951E-05
3.7,0.005403087,-0.006084405,0.005410609,-0.006092925,7.52E-06,-8.52E-06,1.13653E-05
3.71,0.005342584,-0.006016273,0.005350021,-0.006024696,7.44E-06,-8.42E-06,1.12369E-05
3.72,0.005282758,-0.005948903,0.005290112,-0.005957231,7.35E-06,-8.33E-06,1.11099E-05
3.73,0.005223603,-0.005882288,0.005230873,-0.005890521,7.27E-06,-8.23E-06,1.09844E-05
3.74,0.005165109,-0.005816418,0.005172298,-0.005824559,7.19E-06,-8.14E-06,1.08604E-05
3.75,0.005107271,-0.005751287,0.005114379,-0.005759335,7.11E-06,-8.05E-06,1.07377E-05
3.76,0.005050081,-0.005686884,0.005057109,-0.005694841,7.03E-06,-7.96E-06,1.06165E-05
3.77,0.00499353,-0.005623203,0.005000479,-0.00563107,6.95E-06,-7.87E-06,1.04966E-05
3.78,0.004937614,-0.005560235,0.004944484,-0.005568013,6.87E-06,-7.78E-06,1.03781E-05
3.79,0.004882323,-0.005497972,0.004889116,-0.005505662,6.79E-06,-7.69E-06,1.02609E-05
3.8,0.004827651,-0.005436406,0.004834368,-0.005444009,6.72E-06,-7.60E-06,1.01451E-05
3.81,0.004773592,-0.00537553,0.004780233,-0.005383047,6.64E-06,-7.52E-06,1.00306E-05
3.82,0.004720138,-0.005315335,0.004726704,-0.005322767,6.57E-06,-7.43E-06,9.91741E-06
3.83,0.004667282,-0.005255815,0.004673775,-0.005263163,6.49E-06,-7.35E-06,9.80549E-06
3.84,0.004615018,-0.005196961,0.004621438,-0.005204226,6.42E-06,-7.26E-06,9.69485E-06
3.85,0.00456334,-0.005138766,0.004569687,-0.005145948,6.35E-06,-7.18E-06,9.58546E-06
3.86,0.00451224,-0.005081222,0.004518516,-0.005088324,6.28E-06,-7.10E-06,9.47732E-06
3.87,0.004461713,-0.005024323,0.004467918,-0.005031345,6.21E-06,-7.02E-06,9.3704E-06
3.88,0.004411751,-0.004968061,0.004417887,-0.004975003,6.14E-06,-6.94E-06,9.26471E-06
3.89,0.004362349,-0.004912429,0.004368415,-0.004919293,6.07E-06,-6.86E-06,9.16021E-06
3.9,0.0043135,-0.004857421,0.004319498,-0.004864207,6.00E-06,-6.79E-06,9.0569E-06
3.91,0.004265198,-0.004803028,0.004271129,-0.004809737,5.93E-06,-6.71E-06,8.95476E-06
3.92,0.004217437,-0.004749244,0.004223301,-0.004755877,5.86E-06,-6.63E-06,8.85378E-06
3.93,0.00417021,-0.004696062,0.004176008,-0.004702621,5.80E-06,-6.56E-06,8.75395E-06
3.94,0.004123513,-0.004643476,0.004129246,-0.004649961,5.73E-06,-6.48E-06,8.65525E-06
3.95,0.004077338,-0.004591479,0.004083006,-0.00459789,5.67E-06,-6.41E-06,8.55767E-06
3.96,0.004031681,-0.004540064,0.004037285,-0.004546403,5.60E-06,-6.34E-06,8.4612E-06
3.97,0.003986534,-0.004489225,0.003992076,-0.004495492,5.54E-06,-6.27E-06,8.36582E-06
3.98,0.003941893,-0.004438955,0.003947373,-0.004445152,5.48E-06,-6.20E-06,8.27153E-06
3.99,0.003897753,-0.004389248,0.00390317,-0.004395375,5.42E-06,-6.13E-06,8.1783E-06
4,0.003854106,-0.004340098,0.003859463,-0.004346155,5.36E-06,-6.06E-06,8.08614E-06
4.01,0.003810948,-0.004291498,0.003816245,-0.004297487,5.30E-06,-5.99E-06,7.99501E-06
4.02,0.003768274,-0.004243442,0.003773511,-0.004249364,5.24E-06,-5.92E-06,7.90492E-06
4.03,0.003726077,-0.004195925,0.003731255,-0.004201779,5.18E-06,-5.85E-06,7.81586E-06
4.04,0.003684353,-0.004148939,0.003689473,-0.004154728,5.12E-06,-5.79E-06,7.7278E-06
4.05,0.003643096,-0.00410248,0.003648158,-0.004108203,5.06E-06,-5.72E-06,7.64074E-06
4.06,0.003602301,-0.004056541,0.003607306,-0.004062199,5.01E-06,-5.66E-06,7.55467E-06
4.07,0.003561963,-0.004011116,0.003566912,-0.004016711,4.95E-06,-5.59E-06,7.46957E-06
4.08,0.003522076,-0.0039662,0.00352697,-0.003971731,4.89E-06,-5.53E-06,7.38543E-06
4.09,0.003482636,-0.003921787,0.003487475,-0.003927256,4.84E-06,-5.47E-06,7.30225E-06
4.1,0.003443638,-0.003877871,0.003448422,-0.003883278,4.78E-06,-5.41E-06,7.22001E-06
4.11,0.003405077,-0.003834447,0.003409807,-0.003839794,4.73E-06,-5.35E-06,7.13871E-06
4.12,0.003366947,-0.003791509,0.003371624,-0.003796795,4.68E-06,-5.29E-06,7.05832E-06
4.13,0.003329244,-0.003749052,0.003333869,-0.003754279,4.62E-06,-5.23E-06,6.97884E-06
4.14,0.003291964,-0.003707071,0.003296536,-0.003712239,4.57E-06,-5.17E-06,6.90027E-06
4.15,0.0032551,-0.00366556,0.003259622,-0.003670669,4.52E-06,-5.11E-06,6.82258E-06
4.16,0.00321865,-0.003624513,0.003223121,-0.003629565,4.47E-06,-5.05E-06,6.74577E-06
4.17,0.003182608,-0.003583926,0.003187028,-0.003588921,4.42E-06,-4.99E-06,6.66983E-06
4.18,0.00314697,-0.003543794,0.00315134,-0.003548732,4.37E-06,-4.94E-06,6.59475E-06
4.19,0.00311173,-0.003504111,0.003116052,-0.003508993,4.32E-06,-4.88E-06,6.52052E-06
4.2,0.003076885,-0.003464872,0.003081158,-0.0034697,4.27E-06,-4.83E-06,6.44713E-06
4.21,0.003042431,-0.003426073,0.003046656,-0.003430846,4.22E-06,-4.77E-06,6.37457E-06
4.22,0.003008362,-0.003387708,0.003012539,-0.003392427,4.18E-06,-4.72E-06,6.30283E-06
4.23,0.002974674,-0.003349773,0.002978805,-0.003354439,4.13E-06,-4.67E-06,6.23191E-06
4.24,0.002941364,-0.003312262,0.002945449,-0.003316876,4.08E-06,-4.61E-06,6.16178E-06
4.25,0.002908427,-0.003275172,0.002912466,-0.003279734,4.04E-06,-4.56E-06,6.09245E-06
4.26,0.002875859,-0.003238497,0.002879852,-0.003243007,3.99E-06,-4.51E-06,6.0239E-06
4.27,0.002843655,-0.003202233,0.002847603,-0.003206692,3.95E-06,-4.46E-06,5.95612E-06
4.28,0.002811812,-0.003166374,0.002815716,-0.003170784,3.90E-06,-4.41E-06,5.88912E-06
4.29,0.002780326,-0.003130918,0.002784186,-0.003135277,3.86E-06,-4.36E-06,5.82286E-06
4.3,0.002749192,-0.003095858,0.002753009,-0.003100168,3.82E-06,-4.31E-06,5.75736E-06
4.31,0.002718407,-0.003061191,0.002722181,-0.003065453,3.77E-06,-4.26E-06,5.6926E-06
4.32,0.002687966,-0.003026912,0.002691698,-0.003031126,3.73E-06,-4.21E-06,5.62857E-06
4.33,0.002657867,-0.002993017,0.002661556,-0.002997183,3.69E-06,-4.17E-06,5.56526E-06
4.34,0.002628104,-0.002959501,0.002631752,-0.002963621,3.65E-06,-4.12E-06,5.50267E-06
4.35,0.002598675,-0.002926361,0.002602282,-0.002930434,3.61E-06,-4.07E-06,5.44079E-06
4.36,0.002569575,-0.002893592,0.002573142,-0.002897619,3.57E-06,-4.03E-06,5.3796E-06
4.37,0.002540801,-0.00286119,0.002544328,-0.002865172,3.53E-06,-3.98E-06,5.3191E-06
4.38,0.00251235,-0.002829151,0.002515837,-0.002833088,3.49E-06,-3.94E-06,5.25929E-06
4.39,0.002484217,-0.00279747,0.002487664,-0.002801363,3.45E-06,-3.89E-06,5.20016E-06
4.4,0.002456399,-0.002766144,0.002459808,-0.002769993,3.41E-06,-3.85E-06,5.14169E-06
4.41,0.002428892,-0.002735169,0.002432263,-0.002738975,3.37E-06,-3.81E-06,5.08388E-06
4.42,0.002401694,-0.002704541,0.002405027,-0.002708304,3.33E-06,-3.76E-06,5.02672E-06
4.43,0.0023748,-0.002674256,0.002378095,-0.002677977,3.30E-06,-3.72E-06,4.97021E-06
4.44,0.002348207,-0.00264431,0.002351465,-0.002647989,3.26E-06,-3.68E-06,4.91434E-06
4.45,0.002321912,-0.002614699,0.002325134,-0.002618336,3.22E-06,-3.64E-06,4.85909E-06
4.46,0.002295911,-0.00258542,0.002299097,-0.002589016,3.19E-06,-3.60E-06,4.80447E-06
4.47,0.002270202,-0.002556469,0.002273352,-0.002560025,3.15E-06,-3.56E-06,4.75047E-06
4.48,0.00224478,-0.002527842,0.002247895,-0.002531358,3.11E-06,-3.52E-06,4.69708E-06
4.49,0.002219643,-0.002499535,0.002222723,-0.002503011,3.08E-06,-3.48E-06,4.64429E-06
4.5,0.002194788,-0.002471546,0.002197833,-0.002474983,3.05E-06,-3.44E-06,4.59209E-06
4.51,0.002170211,-0.002443869,0.002173222,-0.002447268,3.01E-06,-3.40E-06,4.54048E-06
4.52,0.002145909,-0.002416503,0.002148886,-0.002419864,2.98E-06,-3.36E-06,4.48946E-06
4.53,0.002121879,-0.002389444,0.002124823,-0.002392766,2.94E-06,-3.32E-06,4.43901E-06
4.54,0.002098119,-0.002362687,0.00210103,-0.002365972,2.91E-06,-3.29E-06,4.38912E-06
4.55,0.002074624,-0.00233623,0.002077502,-0.002339478,2.88E-06,-3.25E-06,4.33981E-06
4.56,0.002051393,-0.002310069,0.002054239,-0.00231328,2.85E-06,-3.21E-06,4.29104E-06
4.57,0.002028421,-0.002284201,0.002031235,-0.002287376,2.81E-06,-3.18E-06,4.24283E-06
4.58,0.002005707,-0.002258623,0.00200849,-0.002261762,2.78E-06,-3.14E-06,4.19516E-06
4.59,0.001983248,-0.002233331,0.001985999,-0.002236435,2.75E-06,-3.10E-06,4.14803E-06
4.6,0.001961039,-0.002208322,0.00196376,-0.002211392,2.72E-06,-3.07E-06,4.10143E-06
4.61,0.00193908,-0.002183594,0.001941769,-0.002186629,2.69E-06,-3.04E-06,4.05535E-06
4.62,0.001917366,-0.002159142,0.001920026,-0.002162143,2.66E-06,-3.00E-06,4.0098E-06
4.63,0.001895896,-0.002134964,0.001898525,-0.002137931,2.63E-06,-2.97E-06,3.96475E-06
4.64,0.001874666,-0.002111057,0.001877266,-0.002113991,2.60E-06,-2.93E-06,3.92022E-06
4.65,0.001853673,-0.002087417,0.001856244,-0.002090318,2.57E-06,-2.90E-06,3.87618E-06
4.66,0.001832916,-0.002064043,0.001835458,-0.002066911,2.54E-06,-2.87E-06,3.83265E-06
4.67,0.001812391,-0.00204093,0.001814905,-0.002043766,2.51E-06,-2.84E-06,3.7896E-06
4.68,0.001792096,-0.002018076,0.001794581,-0.00202088,2.49E-06,-2.80E-06,3.74704E-06
4.69,0.001772028,-0.001995477,0.001774486,-0.00199825,2.46E-06,-2.77E-06,3.70495E-06
4.7,0.001752185,-0.001973132,0.001754615,-0.001975874,2.43E-06,-2.74E-06,3.66334E-06
4.71,0.001732564,-0.001951037,0.001734967,-0.001953748,2.40E-06,-2.71E-06,3.6222E-06
4.72,0.001713163,-0.00192919,0.001715539,-0.00193187,2.38E-06,-2.68E-06,3.58153E-06
4.73,0.001693979,-0.001907587,0.001696328,-0.001910237,2.35E-06,-2.65E-06,3.54131E-06
4.74,0.00167501,-0.001886226,0.001677333,-0.001888846,2.32E-06,-2.62E-06,3.50154E-06
4.75,0.001656254,-0.001865104,0.00165855,-0.001867695,2.30E-06,-2.59E-06,3.46223E-06
4.76,0.001637707,-0.001844219,0.001639978,-0.001846781,2.27E-06,-2.56E-06,3.42335E-06
4.77,0.001619368,-0.001823567,0.001621614,-0.0018261,2.25E-06,-2.53E-06,3.38491E-06
4.78,0.001601235,-0.001803147,0.001603455,-0.001805652,2.22E-06,-2.50E-06,3.34691E-06
4.79,0.001583304,-0.001782956,0.001585499,-0.001785432,2.20E-06,-2.48E-06,3.30933E-06
4.8,0.001565574,-0.00176299,0.001567745,-0.001765439,2.17E-06,-2.45E-06,3.27218E-06
4.81,0.001548043,-0.001743249,0.00155019,-0.00174567,2.15E-06,-2.42E-06,3.23544E-06
4.82,0.001530708,-0.001723728,0.001532831,-0.001726122,2.12E-06,-2.39E-06,3.19912E-06
4.83,0.001513568,-0.001704426,0.001515666,-0.001706793,2.10E-06,-2.37E-06,3.1632E-06
4.84,0.001496619,-0.00168534,0.001498694,-0.00168768,2.07E-06,-2.34E-06,3.12769E-06
4.85,0.00147986,-0.001666467,0.001481911,-0.001668781,2.05E-06,-2.31E-06,3.09258E-06
4.86,0.001463288,-0.001647806,0.001465317,-0.001650094,2.03E-06,-2.29E-06,3.05787E-06
4.87,0.001446903,-0.001629354,0.001448908,-0.001631617,2.01E-06,-2.26E-06,3.02355E-06
4.88,0.0014307,-0.001611109,0.001432684,-0.001613346,1.98E-06,-2.24E-06,2.98961E-06
4.89,0.001414679,-0.001593068,0.001416641,-0.00159528,1.96E-06,-2.21E-06,2.95605E-06
4.9,0.001398838,-0.001575229,0.001400777,-0.001577416,1.94E-06,-2.19E-06,2.92287E-06
4.91,0.001383174,-0.00155759,0.001385091,-0.001559752,1.92E-06,-2.16E-06,2.89007E-06
4.92,0.001367685,-0.001540148,0.001369581,-0.001542286,1.90E-06,-2.14E-06,2.85763E-06
4.93,0.00135237,-0.001522901,0.001354245,-0.001525016,1.87E-06,-2.11E-06,2.82556E-06
4.94,0.001337226,-0.001505848,0.00133908,-0.001507939,1.85E-06,-2.09E-06,2.79385E-06
4.95,0.001322252,-0.001488986,0.001324085,-0.001491053,1.83E-06,-2.07E-06,2.76249E-06
4.96,0.001307446,-0.001472312,0.001309258,-0.001474356,1.81E-06,-2.04E-06,2.73149E-06
4.97,0.001292805,-0.001455825,0.001294597,-0.001457846,1.79E-06,-2.02E-06,2.70084E-06
4.98,0.001278328,-0.001439523,0.0012801,-0.001441521,1.77E-06,-2.00E-06,2.67053E-06
4.99,0.001264013,-0.001423404,0.001265765,-0.001425379,1.75E-06,-1.98E-06,2.64056E-06
5,0.001249859,-0.001407464,0.001251592,-0.001409418,1.73E-06,-1.95E-06,2.61093E-06
5.01,0.001235863,-0.001391704,0.001237576,-0.001393635,1.71E-06,-1.93E-06,2.58164E-06
5.02,0.001222024,-0.00137612,0.001223718,-0.001378029,1.69E-06,-1.91E-06,2.55267E-06
5.03,0.00120834,-0.00136071,0.001210015,-0.001362598,1.67E-06,-1.89E-06,2.52403E-06
5.04,0.001194809,-0.001345473,0.001196465,-0.00134734,1.66E-06,-1.87E-06,2.49571E-06
5.05,0.00118143,-0.001330406,0.001183067,-0.001332252,1.64E-06,-1.85E-06,2.4677E-06
5.06,0.0011682,-0.001315508,0.001169819,-0.001317334,1.62E-06,-1.83E-06,2.44002E-06
5.07,0.001155119,-0.001300778,0.00115672,-0.001302583,1.60E-06,-1.80E-06,2.41264E-06
5.08,0.001142184,-0.001286212,0.001143767,-0.001287996,1.58E-06,-1.78E-06,2.38557E-06
5.09,0.001129394,-0.001271809,0.001130959,-0.001273573,1.57E-06,-1.76E-06,2.35881E-06
5.1,0.001116747,-0.001257567,0.001118294,-0.001259312,1.55E-06,-1.74E-06,2.33235E-06
5.11,0.001104242,-0.001243485,0.001105772,-0.00124521,1.53E-06,-1.73E-06,2.30618E-06
5.12,0.001091876,-0.00122956,0.001093389,-0.001231266,1.51E-06,-1.71E-06,2.28031E-06
5.13,0.00107965,-0.001215792,0.001081146,-0.001217479,1.50E-06,-1.69E-06,2.25473E-06
5.14,0.00106756,-0.001202178,0.001069039,-0.001203845,1.48E-06,-1.67E-06,2.22944E-06
5.15,0.001055605,-0.001188716,0.001057068,-0.001190365,1.46E-06,-1.65E-06,2.20443E-06
5.16,0.001043785,-0.001175405,0.001045231,-0.001177035,1.45E-06,-1.63E-06,2.1797E-06
5.17,0.001032096,-0.001162242,0.001033527,-0.001163855,1.43E-06,-1.61E-06,2.15525E-06
5.18,0.001020539,-0.001149228,0.001021953,-0.001150822,1.41E-06,-1.59E-06,2.13107E-06
5.19,0.001009111,-0.001136359,0.001010509,-0.001137935,1.40E-06,-1.58E-06,2.10717E-06
5.2,0.000997811,-0.001123634,0.000999194,-0.001125193,1.38E-06,-1.56E-06,2.08354E-06
5.21,0.000986638,-0.001111052,0.000988005,-0.001112593,1.37E-06,-1.54E-06,2.06017E-06
5.22,0.000975589,-0.00109861,0.000976941,-0.001100134,1.35E-06,-1.52E-06,2.03706E-06
5.23,0.000964665,-0.001086308,0.000966002,-0.001087815,1.34E-06,-1.51E-06,2.01421E-06
5.24,0.000953863,-0.001074144,0.000955184,-0.001075633,1.32E-06,-1.49E-06,1.99162E-06
5.25,0.000943181,-0.001062115,0.000944488,-0.001063589,1.31E-06,-1.47E-06,1.96928E-06
5.26,0.00093262,-0.001050222,0.000933912,-0.001051679,1.29E-06,-1.46E-06,1.9472E-06
5.27,0.000922176,-0.001038462,0.000923454,-0.001039902,1.28E-06,-1.44E-06,1.92536E-06
5.28,0.00091185,-0.001026833,0.000913113,-0.001028257,1.26E-06,-1.42E-06,1.90377E-06
5.29,0.000901639,-0.001015335,0.000902888,-0.001016743,1.25E-06,-1.41E-06,1.88242E-06
5.3,0.000891542,-0.001003965,0.000892778,-0.001005357,1.24E-06,-1.39E-06,1.86131E-06
5.31,0.000881559,-0.000992723,0.00088278,-0.000994099,1.22E-06,-1.38E-06,1.84043E-06
5.32,0.000871687,-0.000981606,0.000872895,-0.000982967,1.21E-06,-1.36E-06,1.81979E-06
5.33,0.000861926,-0.000970614,0.00086312,-0.00097196,1.19E-06,-1.35E-06,1.79939E-06
5.34,0.000852274,-0.000959745,0.000853455,-0.000961076,1.18E-06,-1.33E-06,1.77921E-06
5.35,0.000842731,-0.000948998,0.000843898,-0.000950314,1.17E-06,-1.32E-06,1.75926E-06
5.36,0.000833294,-0.000938371,0.000834448,-0.000939673,1.15E-06,-1.30E-06,1.73953E-06
5.37,0.000823963,-0.000927864,0.000825104,-0.00092915,1.14E-06,-1.29E-06,1.72002E-06
5.38,0.000814736,-0.000917473,0.000815865,-0.000918746,1.13E-06,-1.27E-06,1.70074E-06
5.39,0.000805613,-0.0009072,0.000806729,-0.000908458,1.12E-06,-1.26E-06,1.68167E-06
5.4,0.000796591,-0.000897041,0.000797695,-0.000898285,1.10E-06,-1.24E-06,1.66281E-06
5.41,0.000787671,-0.000886996,0.000788763,-0.000888226,1.09E-06,-1.23E-06,1.64417E-06
5.42,0.000778851,-0.000877063,0.00077993,-0.000878279,1.08E-06,-1.22E-06,1.62573E-06
5.43,0.000770129,-0.000867242,0.000771196,-0.000868444,1.07E-06,-1.20E-06,1.6075E-06
5.44,0.000761506,-0.000857531,0.000762561,-0.00085872,1.05E-06,-1.19E-06,1.58948E-06
5.45,0.000752978,-0.000847928,0.000754021,-0.000849104,1.04E-06,-1.18E-06,1.57166E-06
5.46,0.000744547,-0.000838433,0.000745578,-0.000839596,1.03E-06,-1.16E-06,1.55404E-06
5.47,0.000736209,-0.000829044,0.000737229,-0.000830194,1.02E-06,-1.15E-06,1.53661E-06
5.48,0.000727965,-0.000819761,0.000728974,-0.000820897,1.01E-06,-1.14E-06,1.51939E-06
5.49,0.000719813,-0.000810581,0.000720811,-0.000811705,9.97E-07,-1.12E-06,1.50235E-06
5.5,0.000711753,-0.000801504,0.000712739,-0.000802616,9.86E-07,-1.11E-06,1.48551E-06
5.51,0.000703783,-0.000792529,0.000704758,-0.000793628,9.75E-07,-1.10E-06,1.46885E-06
5.52,0.000695902,-0.000783654,0.000696866,-0.000784741,9.64E-07,-1.09E-06,1.45239E-06
5.53,0.000688109,-0.000774879,0.000689062,-0.000775953,9.53E-07,-1.07E-06,1.4361E-06
5.54,0.000680404,-0.000766202,0.000681346,-0.000767264,9.42E-07,-1.06E-06,1.42001E-06
5.55,0.000672785,-0.000757622,0.000673717,-0.000758672,9.32E-07,-1.05E-06,1.40409E-06
5.56,0.000665251,-0.000749138,0.000666172,-0.000750177,9.21E-07,-1.04E-06,1.38835E-06
5.57,0.000657801,-0.00074075,0.000658713,-0.000741776,9.11E-07,-1.03E-06,1.37278E-06
5.58,0.000650435,-0.000732455,0.000651336,-0.00073347,9.01E-07,-1.02E-06,1.35739E-06
5.59,0.000643152,-0.000724253,0.000644043,-0.000725257,8.91E-07,-1.00E-06,1.34218E-06
5.6,0.00063595,-0.000716143,0.000636831,-0.000717135,8.81E-07,-9.93E-07,1.32713E-06
5.61,0.000628829,-0.000708123,0.0006297,-0.000709105,8.71E-07,-9.82E-07,1.31225E-06
5.62,0.000621787,-0.000700194,0.000622648,-0.000701164,8.61E-07,-9.71E-07,1.29755E-06
5.63,0.000614824,-0.000692353,0.000615676,-0.000693313,8.52E-07,-9.60E-07,1.283E-06
5.64,0.00060794,-0.0006846,0.000608782,-0.000685549,8.42E-07,-9.49E-07,1.26862E-06
5.65,0.000601132,-0.000676934,0.000601964,-0.000677872,8.33E-07,-9.38E-07,1.2544E-06
5.66,0.0005944,-0.000669354,0.000595224,-0.000670282,8.23E-07,-9.28E-07,1.24034E-06
5.67,0.000587744,-0.000661858,0.000588558,-0.000662776,8.14E-07,-9.17E-07,1.22644E-06
5.68,0.000581163,-0.000654447,0.000581968,-0.000655354,8.05E-07,-9.07E-07,1.21269E-06
5.69,0.000574655,-0.000647119,0.000575451,-0.000648015,7.96E-07,-8.97E-07,1.1991E-06
5.7,0.00056822,-0.000639872,0.000569007,-0.000640759,7.87E-07,-8.87E-07,1.18566E-06
5.71,0.000561857,-0.000632707,0.000562635,-0.000633584,7.78E-07,-8.77E-07,1.17237E-06
5.72,0.000555565,-0.000625622,0.000556335,-0.000626489,7.69E-07,-8.67E-07,1.15923E-06
5.73,0.000549344,-0.000618616,0.000550105,-0.000619474,7.61E-07,-8.57E-07,1.14623E-06
5.74,0.000543193,-0.000611689,0.000543945,-0.000612537,7.52E-07,-8.48E-07,1.13339E-06
5.75,0.00053711,-0.000604839,0.000537854,-0.000605678,7.44E-07,-8.38E-07,1.12068E-06
5.76,0.000531096,-0.000598066,0.000531831,-0.000598895,7.36E-07,-8.29E-07,1.10812E-06
5.77,0.000525148,-0.000591369,0.000525876,-0.000592189,7.27E-07,-8.19E-07,1.0957E-06
5.78,0.000519268,-0.000584747,0.000519987,-0.000585557,7.19E-07,-8.10E-07,1.08342E-06
5.79,0.000513453,-0.000578199,0.000514164,-0.000579,7.11E-07,-8.01E-07,1.07128E-06
5.8,0.000507703,-0.000571725,0.000508407,-0.000572517,7.03E-07,-7.92E-07,1.05927E-06
5.81,0.000502018,-0.000565322,0.000502714,-0.000566106,6.95E-07,-7.83E-07,1.0474E-06
5.82,0.000496397,-0.000558992,0.000497084,-0.000559767,6.87E-07,-7.75E-07,1.03566E-06
5.83,0.000490838,-0.000552732,0.000491518,-0.000553498,6.80E-07,-7.66E-07,1.02406E-06
5.84,0.000485342,-0.000546543,0.000486014,-0.0005473,6.72E-07,-7.57E-07,1.01258E-06
5.85,0.000479907,-0.000540423,0.000480571,-0.000541172,6.65E-07,-7.49E-07,1.00123E-06
5.86,0.000474533,-0.000534371,0.00047519,-0.000535112,6.57E-07,-7.40E-07,9.90013E-07
5.87,0.000469219,-0.000528387,0.000469869,-0.000529119,6.50E-07,-7.32E-07,9.78918E-07
5.88,0.000463965,-0.00052247,0.000464607,-0.000523194,6.43E-07,-7.24E-07,9.67948E-07
5.89,0.000458769,-0.00051662,0.000459405,-0.000517336,6.35E-07,-7.16E-07,9.571E-07
5.9,0.000453632,-0.000510835,0.00045426,-0.000511543,6.28E-07,-7.08E-07,9.46375E-07
5.91,0.000448552,-0.000505115,0.000449174,-0.000505814,6.21E-07,-7.00E-07,9.35769E-07
5.92,0.000443529,-0.000499458,0.000444144,-0.00050015,6.14E-07,-6.92E-07,9.25283E-07
5.93,0.000438563,-0.000493865,0.00043917,-0.00049455,6.07E-07,-6.84E-07,9.14914E-07
5.94,0.000433652,-0.000488335,0.000434252,-0.000489012,6.01E-07,-6.77E-07,9.04662E-07
5.95,0.000428796,-0.000482867,0.00042939,-0.000483536,5.94E-07,-6.69E-07,8.94524E-07
5.96,0.000423994,-0.00047746,0.000424581,-0.000478121,5.87E-07,-6.62E-07,8.845E-07
5.97,0.000419246,-0.000472113,0.000419827,-0.000472767,5.81E-07,-6.54E-07,8.74589E-07
5.98,0.000414552,-0.000466826,0.000415126,-0.000467473,5.74E-07,-6.47E-07,8.64788E-07
5.99,0.00040991,-0.000461599,0.000410477,-0.000462238,5.68E-07,-6.40E-07,8.55098E-07
6,0.000405319,-0.00045643,0.000405881,-0.000457062,5.61E-07,-6.32E-07,8.45516E-07
6.01,0.000400781,-0.000451319,0.000401336,-0.000451944,5.55E-07,-6.25E-07,8.36042E-07
6.02,0.000396293,-0.000446265,0.000396841,-0.000446883,5.49E-07,-6.18E-07,8.26674E-07
6.03,0.000391855,-0.000441268,0.000392398,-0.000441879,5.43E-07,-6.11E-07,8.1741E-07
6.04,0.000387467,-0.000436326,0.000388004,-0.000436931,5.37E-07,-6.04E-07,8.08251E-07
6.05,0.000383128,-0.000431441,0.000383659,-0.000432038,5.31E-07,-5.98E-07,7.99195E-07
6.06,0.000378838,-0.000426609,0.000379363,-0.0004272,5.25E-07,-5.91E-07,7.9024E-07
6.07,0.000374596,-0.000421832,0.000375115,-0.000422417,5.19E-07,-5.84E-07,7.81385E-07
6.08,0.000370401,-0.000417108,0.000370914,-0.000417686,5.13E-07,-5.78E-07,7.7263E-07
6.09,0.000366253,-0.000412438,0.000366761,-0.000413009,5.07E-07,-5.71E-07,7.63973E-07
6.1,0.000362152,-0.000407819,0.000362654,-0.000408384,5.01E-07,-5.65E-07,7.55413E-07
6.11,0.000358097,-0.000403253,0.000358593,-0.000403811,4.96E-07,-5.59E-07,7.46949E-07
6.12,0.000354087,-0.000398737,0.000354577,-0.000399289,4.90E-07,-5.52E-07,7.38579E-07
6.13,0.000350122,-0.000394272,0.000350607,-0.000394818,4.85E-07,-5.46E-07,7.30304E-07
6.14,0.000346201,-0.000389857,0.00034668,-0.000390397,4.79E-07,-5.40E-07,7.22121E-07
6.15,0.000342324,-0.000385491,0.000342798,-0.000386025,4.74E-07,-5.34E-07,7.1403E-07
6.16,0.000338491,-0.000381175,0.00033896,-0.000381703,4.69E-07,-5.28E-07,7.0603E-07
6.17,0.000334701,-0.000376906,0.000335164,-0.000377428,4.63E-07,-5.22E-07,6.9812E-07
6.18,0.000330953,-0.000372686,0.000331411,-0.000373202,4.58E-07,-5.16E-07,6.90298E-07
6.19,0.000327247,-0.000368512,0.0003277,-0.000369023,4.53E-07,-5.10E-07,6.82564E-07
6.2,0.000323582,-0.000364386,0.00032403,-0.00036489,4.48E-07,-5.05E-07,6.74916E-07
6.21,0.000319959,-0.000360305,0.000320402,-0.000360804,4.43E-07,-4.99E-07,6.67355E-07
6.22,0.000316376,-0.000356271,0.000316814,-0.000356764,4.38E-07,-4.93E-07,6.59878E-07
6.23,0.000312833,-0.000352281,0.000313266,-0.000352769,4.33E-07,-4.88E-07,6.52485E-07
6.24,0.00030933,-0.000348336,0.000309758,-0.000348819,4.28E-07,-4.82E-07,6.45174E-07
6.25,0.000305866,-0.000344436,0.00030629,-0.000344913,4.24E-07,-4.77E-07,6.37946E-07
6.26,0.000302441,-0.000340579,0.00030286,-0.00034105,4.19E-07,-4.72E-07,6.30799E-07
6.27,0.000299054,-0.000336765,0.000299468,-0.000337231,4.14E-07,-4.66E-07,6.23732E-07
6.28,0.000295706,-0.000332994,0.000296115,-0.000333455,4.09E-07,-4.61E-07,6.16744E-07
6.29,0.000292394,-0.000329265,0.000292799,-0.000329721,4.05E-07,-4.56E-07,6.09834E-07
6.3,0.00028912,-0.000325578,0.00028952,-0.000326029,4.00E-07,-4.51E-07,6.03002E-07
6.31,0.000285882,-0.000321932,0.000286278,-0.000322378,3.96E-07,-4.46E-07,5.96246E-07
6.32,0.000282681,-0.000318327,0.000283073,-0.000318768,3.91E-07,-4.41E-07,5.89566E-07
6.33,0.000279516,-0.000314763,0.000279903,-0.000315199,3.87E-07,-4.36E-07,5.82961E-07
6.34,0.000276386,-0.000311238,0.000276768,-0.000311669,3.83E-07,-4.31E-07,5.7643E-07
6.35,0.000273291,-0.000307753,0.000273669,-0.000308179,3.78E-07,-4.26E-07,5.69973E-07
6.36,0.00027023,-0.000304306,0.000270605,-0.000304728,3.74E-07,-4.21E-07,5.63587E-07
6.37,0.000267204,-0.000300899,0.000267574,-0.000301316,3.70E-07,-4.17E-07,5.57273E-07
6.38,0.000264212,-0.000297529,0.000264578,-0.000297941,3.66E-07,-4.12E-07,5.5103E-07
6.39,0.000261254,-0.000294198,0.000261615,-0.000294605,3.62E-07,-4.07E-07,5.44857E-07
6.4,0.000258328,-0.000290903,0.000258686,-0.000291306,3.58E-07,-4.03E-07,5.38753E-07
6.41,0.000255435,-0.000287646,0.000255789,-0.000288044,3.54E-07,-3.98E-07,5.32718E-07
6.42,0.000252575,-0.000284425,0.000252925,-0.000284819,3.50E-07,-3.94E-07,5.2675E-07
6.43,0.000249747,-0.00028124,0.000250093,-0.000281629,3.46E-07,-3.90E-07,5.20849E-07
6.44,0.00024695,-0.00027809,0.000247292,-0.000278476,3.42E-07,-3.85E-07,5.15014E-07
6.45,0.000244185,-0.000274976,0.000244523,-0.000275357,3.38E-07,-3.81E-07,5.09245E-07
6.46,0.00024145,-0.000271897,0.000241785,-0.000272274,3.34E-07,-3.77E-07,5.0354E-07
6.47,0.000238747,-0.000268853,0.000239077,-0.000269225,3.31E-07,-3.72E-07,4.97899E-07
6.48,0.000236073,-0.000265842,0.0002364,-0.00026621,3.27E-07,-3.68E-07,4.92322E-07
6.49,0.00023343,-0.000262865,0.000233753,-0.000263229,3.23E-07,-3.64E-07,4.86806E-07
6.5,0.000230816,-0.000259922,0.000231135,-0.000260281,3.20E-07,-3.60E-07,4.81353E-07
6.51,0.000228231,-0.000257011,0.000228547,-0.000257367,3.16E-07,-3.56E-07,4.75961E-07
6.52,0.000225675,-0.000254133,0.000225988,-0.000254485,3.12E-07,-3.52E-07,4.70629E-07
6.53,0.000223148,-0.000251287,0.000223457,-0.000251635,3.09E-07,-3.48E-07,4.65357E-07
6.54,0.000220649,-0.000248473,0.000220955,-0.000248817,3.05E-07,-3.44E-07,4.60144E-07
6.55,0.000218179,-0.000245691,0.000218481,-0.000246031,3.02E-07,-3.40E-07,4.5499E-07
6.56,0.000215735,-0.00024294,0.000216034,-0.000243276,2.99E-07,-3.36E-07,4.49893E-07
6.57,0.00021332,-0.000240219,0.000213615,-0.000240552,2.95E-07,-3.33E-07,4.44853E-07
6.58,0.000210931,-0.000237529,0.000211223,-0.000237858,2.92E-07,-3.29E-07,4.3987E-07
6.59,0.000208569,-0.000234869,0.000208858,-0.000235195,2.89E-07,-3.25E-07,4.34943E-07
6.6,0.000206233,-0.000232239,0.000206519,-0.000232561,2.86E-07,-3.22E-07,4.3007E-07
6.61,0.000203924,-0.000229639,0.000204206,-0.000229957,2.82E-07,-3.18E-07,4.25253E-07
6.62,0.00020164,-0.000227067,0.00020192,-0.000227382,2.79E-07,-3.14E-07,4.20489E-07
6.63,0.000199382,-0.000224525,0.000199659,-0.000224836,2.76E-07,-3.11E-07,4.15779E-07
6.64,0.00019715,-0.00022201,0.000197423,-0.000222318,2.73E-07,-3.07E-07,4.11122E-07
6.65,0.000194942,-0.000219524,0.000195212,-0.000219828,2.70E-07,-3.04E-07,4.06517E-07
6.66,0.000192759,-0.000217066,0.000193026,-0.000217367,2.67E-07,-3.01E-07,4.01963E-07
6.67,0.000190601,-0.000214635,0.000190865,-0.000214933,2.64E-07,-2.97E-07,3.9746E-07
6.68,0.000188466,-0.000212232,0.000188727,-0.000212526,2.61E-07,-2.94E-07,3.93008E-07
6.69,0.000186356,-0.000209855,0.000186614,-0.000210146,2.58E-07,-2.91E-07,3.88606E-07
6.7,0.000184269,-0.000207505,0.000184524,-0.000207793,2.55E-07,-2.87E-07,3.84253E-07
6.71,0.000182206,-0.000205182,0.000182458,-0.000205466,2.52E-07,-2.84E-07,3.79949E-07
6.72,0.000180165,-0.000202884,0.000180415,-0.000203165,2.49E-07,-2.81E-07,3.75693E-07
6.73,0.000178148,-0.000200612,0.000178394,-0.00020089,2.47E-07,-2.78E-07,3.71485E-07
6.74,0.000176153,-0.000198366,0.000176397,-0.000198641,2.44E-07,-2.75E-07,3.67324E-07
6.75,0.00017418,-0.000196145,0.000174422,-0.000196416,2.41E-07,-2.72E-07,3.63209E-07
6.76,0.00017223,-0.000193948,0.000172468,-0.000194217,2.38E-07,-2.69E-07,3.59141E-07
6.77,0.000170301,-0.000191776,0.000170537,-0.000192042,2.36E-07,-2.66E-07,3.55118E-07
6.78,0.000168394,-0.000189629,0.000168627,-0.000189891,2.33E-07,-2.63E-07,3.5114E-07
6.79,0.000166509,-0.000187505,0.000166739,-0.000187765,2.31E-07,-2.60E-07,3.47207E-07
6.8,0.000164644,-0.000185406,0.000164872,-0.000185662,2.28E-07,-2.57E-07,3.43318E-07
6.81,0.0001628,-0.00018333,0.000163026,-0.000183583,2.25E-07,-2.54E-07,3.39473E-07
6.82,0.000160977,-0.000181277,0.0001612,-0.000181528,2.23E-07,-2.51E-07,3.3567E-07
6.83,0.000159175,-0.000179247,0.000159395,-0.000179495,2.20E-07,-2.48E-07,3.3191E-07
6.84,0.000157392,-0.000177239,0.00015761,-0.000177485,2.18E-07,-2.45E-07,3.28193E-07
6.85,0.00015563,-0.000175255,0.000155845,-0.000175497,2.15E-07,-2.43E-07,3.24517E-07
6.86,0.000153887,-0.000173292,0.0001541,-0.000173532,2.13E-07,-2.40E-07,3.20882E-07
6.87,0.000152164,-0.000171352,0.000152375,-0.000171589,2.11E-07,-2.37E-07,3.17288E-07
6.88,0.00015046,-0.000169433,0.000150668,-0.000169668,2.08E-07,-2.35E-07,3.13734E-07
6.89,0.000148775,-0.000167536,0.000148981,-0.000167768,2.06E-07,-2.32E-07,3.1022E-07
6.9,0.000147109,-0.00016566,0.000147313,-0.000165889,2.04E-07,-2.29E-07,3.06745E-07
6.91,0.000145462,-0.000163805,0.000145663,-0.000164031,2.01E-07,-2.27E-07,3.03309E-07
6.92,0.000143833,-0.00016197,0.000144032,-0.000162195,1.99E-07,-2.24E-07,2.99912E-07
6.93,0.000142222,-0.000160157,0.000142419,-0.000160378,1.97E-07,-2.22E-07,2.96553E-07
6.94,0.00014063,-0.000158363,0.000140824,-0.000158582,1.95E-07,-2.19E-07,2.93231E-07
6.95,0.000139055,-0.00015659,0.000139247,-0.000156807,1.93E-07,-2.17E-07,2.89947E-07
6.96,0.000137498,-0.000154836,0.000137688,-0.000155051,1.90E-07,-2.14E-07,2.86699E-07
6.97,0.000135958,-0.000153102,0.000136146,-0.000153314,1.88E-07,-2.12E-07,2.83488E-07
6.98,0.000134436,-0.000151388,0.000134622,-0.000151598,1.86E-07,-2.10E-07,2.80313E-07
6.99,0.00013293,-0.000149693,0.000133114,-0.0001499,1.84E-07,-2.07E-07,2.77173E-07
7,0.000131442,-0.000148017,0.000131624,-0.000148221,1.82E-07,-2.05E-07,2.74069E-07
7.01,0.00012997,-0.000146359,0.00013015,-0.000146562,1.80E-07,-2.03E-07,2.70999E-07
7.02,0.000128514,-0.00014472,0.000128692,-0.000144921,1.78E-07,-2.00E-07,2.67964E-07
7.03,0.000127075,-0.0001431,0.000127251,-0.000143298,1.76E-07,-1.98E-07,2.64963E-07
7.04,0.000125652,-0.000141497,0.000125826,-0.000141693,1.74E-07,-1.96E-07,2.61995E-07
7.05,0.000124245,-0.000139913,0.000124417,-0.000140106,1.72E-07,-1.94E-07,2.59061E-07
7.06,0.000122854,-0.000138346,0.000123024,-0.000138537,1.70E-07,-1.92E-07,2.56159E-07
7.07,0.000121478,-0.000136797,0.000121646,-0.000136986,1.68E-07,-1.89E-07,2.5329E-07
7.08,0.000120118,-0.000135265,0.000120284,-0.000135452,1.66E-07,-1.87E-07,2.50453E-07
7.09,0.000118773,-0.00013375,0.000118937,-0.000133935,1.64E-07,-1.85E-07,2.47648E-07
7.1,0.000117443,-0.000132252,0.000117606,-0.000132436,1.63E-07,-1.83E-07,2.44874E-07
7.11,0.000116128,-0.000130772,0.000116289,-0.000130953,1.61E-07,-1.81E-07,2.42132E-07
7.12,0.000114827,-0.000129307,0.000114986,-0.000129486,1.59E-07,-1.79E-07,2.3942E-07
7.13,0.000113542,-0.000127859,0.000113699,-0.000128036,1.57E-07,-1.77E-07,2.36738E-07
7.14,0.00011227,-0.000126427,0.000112426,-0.000126602,1.55E-07,-1.75E-07,2.34087E-07
7.15,0.000111013,-0.000125012,0.000111167,-0.000125185,1.54E-07,-1.73E-07,2.31465E-07
7.16,0.00010977,-0.000123612,0.000109922,-0.000123783,1.52E-07,-1.71E-07,2.28873E-07
7.17,0.000108541,-0.000122228,0.000108691,-0.000122397,1.50E-07,-1.69E-07,2.26309E-07
7.18,0.000107325,-0.000120859,0.000107474,-0.000121026,1.49E-07,-1.67E-07,2.23775E-07
7.19,0.000106123,-0.000119506,0.00010627,-0.000119671,1.47E-07,-1.65E-07,2.21268E-07
7.2,0.000104935,-0.000118167,0.00010508,-0.000118331,1.45E-07,-1.64E-07,2.1879E-07
7.21,0.00010376,-0.000116844,0.000103904,-0.000117006,1.44E-07,-1.62E-07,2.1634E-07
7.22,0.000102598,-0.000115536,0.00010274,-0.000115696,1.42E-07,-1.60E-07,2.13917E-07
7.23,0.000101449,-0.000114242,0.00010159,-0.0001144,1.40E-07,-1.58E-07,2.11521E-07
7.24,0.000100313,-0.000112963,0.000100452,-0.000113119,1.39E-07,-1.56E-07,2.09152E-07
7.25,9.92E-05,-0.000111698,9.93E-05,-0.000111852,1.37E-07,-1.55E-07,2.0681E-07
7.26,9.81E-05,-0.000110447,9.82E-05,-0.0001106,1.36E-07,-1.53E-07,2.04493E-07
7.27,9.70E-05,-0.00010921,9.71E-05,-0.000109361,1.34E-07,-1.51E-07,2.02203E-07
7.28,9.59E-05,-0.000107987,9.60E-05,-0.000108137,1.33E-07,-1.50E-07,1.99938E-07
7.29,9.48E-05,-0.000106778,9.50E-05,-0.000106926,1.31E-07,-1.48E-07,1.97699E-07
7.3,9.38E-05,-0.000105582,9.39E-05,-0.000105728,1.30E-07,-1.46E-07,1.95485E-07
7.31,9.27E-05,-0.0001044,9.28E-05,-0.000104545,1.28E-07,-1.45E-07,1.93296E-07
7.32,9.17E-05,-0.000103231,9.18E-05,-0.000103374,1.27E-07,-1.43E-07,1.91131E-07
7.33,9.06E-05,-0.000102075,9.08E-05,-0.000102216,1.25E-07,-1.41E-07,1.8899E-07
7.34,8.96E-05,-0.000100932,8.98E-05,-0.000101072,1.24E-07,-1.40E-07,1.86874E-07
7.35,8.86E-05,-9.98E-05,8.87E-05,-9.99E-05,1.23E-07,-1.38E-07,1.84781E-07
7.36,8.76E-05,-9.87E-05,8.78E-05,-9.88E-05,1.21E-07,-1.37E-07,1.82711E-07
7.37,8.67E-05,-9.76E-05,8.68E-05,-9.77E-05,1.20E-07,-1.35E-07,1.80665E-07
7.38,8.57E-05,-9.65E-05,8.58E-05,-9.66E-05,1.19E-07,-1.34E-07,1.78642E-07
7.39,8.47E-05,-9.54E-05,8.48E-05,-9.55E-05,1.17E-07,-1.32E-07,1.76641E-07
7.4,8.38E-05,-9.43E-05,8.39E-05,-9.45E-05,1.16E-07,-1.31E-07,1.74663E-07
7.41,8.28E-05,-9.33E-05,8.30E-05,-9.34E-05,1.15E-07,-1.29E-07,1.72706E-07
7.42,8.19E-05,-9.22E-05,8.20E-05,-9.24E-05,1.13E-07,-1.28E-07,1.70772E-07
7.43,8.10E-05,-9.12E-05,8.11E-05,-9.13E-05,1.12E-07,-1.26E-07,1.6886E-07
7.44,8.01E-05,-9.02E-05,8.02E-05,-9.03E-05,1.11E-07,-1.25E-07,1.66968E-07
7.45,7.92E-05,-8.92E-05,7.93E-05,-8.93E-05,1.10E-07,-1.23E-07,1.65099E-07
7.46,7.83E-05,-8.82E-05,7.84E-05,-8.83E-05,1.08E-07,-1.22E-07,1.6325E-07
7.47,7.74E-05,-8.72E-05,7.75E-05,-8.73E-05,1.07E-07,-1.21E-07,1.61421E-07
7.48,7.66E-05,-8.62E-05,7.67E-05,-8.63E-05,1.06E-07,-1.19E-07,1.59613E-07
7.49,7.57E-05,-8.52E-05,7.58E-05,-8.54E-05,1.05E-07,-1.18E-07,1.57826E-07
7.5,7.49E-05,-8.43E-05,7.50E-05,-8.44E-05,1.04E-07,-1.17E-07,1.56058E-07
7.51,7.40E-05,-8.33E-05,7.41E-05,-8.35E-05,1.02E-07,-1.15E-07,1.54311E-07
7.52,7.32E-05,-8.24E-05,7.33E-05,-8.25E-05,1.01E-07,-1.14E-07,1.52582E-07
7.53,7.24E-05,-8.15E-05,7.25E-05,-8.16E-05,1.00E-07,-1.13E-07,1.50874E-07
7.54,7.16E-05,-8.06E-05,7.17E-05,-8.07E-05,9.91E-08,-1.12E-07,1.49184E-07
7.55,7.08E-05,-7.97E-05,7.09E-05,-7.98E-05,9.79E-08,-1.10E-07,1.47513E-07
7.56,7.00E-05,-7.88E-05,7.01E-05,-7.89E-05,9.68E-08,-1.09E-07,1.45861E-07
7.57,6.92E-05,-7.79E-05,6.93E-05,-7.80E-05,9.58E-08,-1.08E-07,1.44228E-07
7.58,6.84E-05,-7.70E-05,6.85E-05,-7.71E-05,9.47E-08,-1.07E-07,1.42612E-07
7.59,6.76E-05,-7.62E-05,6.77E-05,-7.63E-05,9.36E-08,-1.05E-07,1.41015E-07
7.6,6.69E-05,-7.53E-05,6.70E-05,-7.54E-05,9.26E-08,-1.04E-07,1.39436E-07
7.61,6.61E-05,-7.45E-05,6.62E-05,-7.46E-05,9.15E-08,-1.03E-07,1.37874E-07
7.62,6.54E-05,-7.36E-05,6.55E-05,-7.37E-05,9.05E-08,-1.02E-07,1.3633E-07
7.63,6.47E-05,-7.28E-05,6.47E-05,-7.29E-05,8.95E-08,-1.01E-07,1.34804E-07
7.64,6.39E-05,-7.20E-05,6.40E-05,-7.21E-05,8.85E-08,-9.97E-08,1.33294E-07
7.65,6.32E-05,-7.12E-05,6.33E-05,-7.13E-05,8.75E-08,-9.86E-08,1.31801E-07
7.66,6.25E-05,-7.04E-05,6.26E-05,-7.05E-05,8.65E-08,-9.75E-08,1.30325E-07
7.67,6.18E-05,-6.96E-05,6.19E-05,-6.97E-05,8.56E-08,-9.64E-08,1.28865E-07
7.68,6.11E-05,-6.88E-05,6.12E-05,-6.89E-05,8.46E-08,-9.53E-08,1.27422E-07
7.69,6.04E-05,-6.81E-05,6.05E-05,-6.81E-05,8.37E-08,-9.42E-08,1.25995E-07
7.7,5.98E-05,-6.73E-05,5.98E-05,-6.74E-05,8.27E-08,-9.32E-08,1.24584E-07
7.71,5.91E-05,-6.65E-05,5.92E-05,-6.66E-05,8.18E-08,-9.21E-08,1.23189E-07
7.72,5.84E-05,-6.58E-05,5.85E-05,-6.59E-05,8.09E-08,-9.11E-08,1.21809E-07
7.73,5.78E-05,-6.51E-05,5.79E-05,-6.51E-05,8.00E-08,-9.01E-08,1.20445E-07
7.74,5.71E-05,-6.43E-05,5.72E-05,-6.44E-05,7.91E-08,-8.91E-08,1.19096E-07
7.75,5.65E-05,-6.36E-05,5.66E-05,-6.37E-05,7.82E-08,-8.81E-08,1.17763E-07
7.76,5.59E-05,-6.29E-05,5.59E-05,-6.30E-05,7.73E-08,-8.71E-08,1.16444E-07
7.77,5.52E-05,-6.22E-05,5.53E-05,-6.23E-05,7.65E-08,-8.61E-08,1.1514E-07
7.78,5.46E-05,-6.15E-05,5.47E-05,-6.16E-05,7.56E-08,-8.51E-08,1.1385E-07
7.79,5.40E-05,-6.08E-05,5.41E-05,-6.09E-05,7.47E-08,-8.42E-08,1.12575E-07
7.8,5.34E-05,-6.01E-05,5.35E-05,-6.02E-05,7.39E-08,-8.32E-08,1.11315E-07
7.81,5.28E-05,-5.95E-05,5.29E-05,-5.95E-05,7.31E-08,-8.23E-08,1.10068E-07
7.82,5.22E-05,-5.88E-05,5.23E-05,-5.89E-05,7.23E-08,-8.14E-08,1.08835E-07
7.83,5.16E-05,-5.81E-05,5.17E-05,-5.82E-05,7.15E-08,-8.05E-08,1.07617E-07
7.84,5.10E-05,-5.75E-05,5.11E-05,-5.76E-05,7.07E-08,-7.96E-08,1.06411E-07
7.85,5.05E-05,-5.68E-05,5.05E-05,-5.69E-05,6.99E-08,-7.87E-08,1.0522E-07
7.86,4.99E-05,-5.62E-05,5.00E-05,-5.63E-05,6.91E-08,-7.78E-08,1.04041E-07
7.87,4.93E-05,-5.56E-05,4.94E-05,-5.56E-05,6.83E-08,-7.69E-08,1.02876E-07
7.88,4.88E-05,-5.49E-05,4.89E-05,-5.50E-05,6.75E-08,-7.61E-08,1.01724E-07
7.89,4.82E-05,-5.43E-05,4.83E-05,-5.44E-05,6.68E-08,-7.52E-08,1.00585E-07
7.9,4.77E-05,-5.37E-05,4.78E-05,-5.38E-05,6.60E-08,-7.44E-08,9.94584E-08
7.91,4.72E-05,-5.31E-05,4.72E-05,-5.32E-05,6.53E-08,-7.35E-08,9.83446E-08
7.92,4.66E-05,-5.25E-05,4.67E-05,-5.26E-05,6.46E-08,-7.27E-08,9.72433E-08
7.93,4.61E-05,-5.19E-05,4.62E-05,-5.20E-05,6.38E-08,-7.19E-08,9.61543E-08
7.94,4.56E-05,-5.14E-05,4.57E-05,-5.14E-05,6.31E-08,-7.11E-08,9.50774E-08
7.95,4.51E-05,-5.08E-05,4.52E-05,-5.09E-05,6.24E-08,-7.03E-08,9.40127E-08
7.96,4.46E-05,-5.02E-05,4.47E-05,-5.03E-05,6.17E-08,-6.95E-08,9.29599E-08
7.97,4.41E-05,-4.96E-05,4.42E-05,-4.97E-05,6.10E-08,-6.87E-08,9.19188E-08
7.98,4.36E-05,-4.91E-05,4.37E-05,-4.92E-05,6.03E-08,-6.80E-08,9.08895E-08
7.99,4.31E-05,-4.85E-05,4.32E-05,-4.86E-05,5.97E-08,-6.72E-08,8.98716E-08
8,4.26E-05,-4.80E-05,4.27E-05,-4.81E-05,5.90E-08,-6.64E-08,8.88652E-08
8.01,4.21E-05,-4.75E-05,4.22E-05,-4.75E-05,5.83E-08,-6.57E-08,8.787E-08
8.02,4.17E-05,-4.69E-05,4.17E-05,-4.70E-05,5.77E-08,-6.50E-08,8.68859E-08
8.03,4.12E-05,-4.64E-05,4.13E-05,-4.65E-05,5.70E-08,-6.42E-08,8.59129E-08
8.04,4.07E-05,-4.59E-05,4.08E-05,-4.59E-05,5.64E-08,-6.35E-08,8.49508E-08
8.05,4.03E-05,-4.54E-05,4.03E-05,-4.54E-05,5.58E-08,-6.28E-08,8.39995E-08
8.06,3.98E-05,-4.49E-05,3.99E-05,-4.49E-05,5.51E-08,-6.21E-08,8.30588E-08
8.07,3.94E-05,-4.44E-05,3.94E-05,-4.44E-05,5.45E-08,-6.14E-08,8.21286E-08
8.08,3.90E-05,-4.39E-05,3.90E-05,-4.39E-05,5.39E-08,-6.07E-08,8.12089E-08
8.09,3.85E-05,-4.34E-05,3.86E-05,-4.34E-05,5.33E-08,-6.00E-08,8.02995E-08
8.1,3.81E-05,-4.29E-05,3.81E-05,-4.29E-05,5.27E-08,-5.94E-08,7.94002E-08
8.11,3.77E-05,-4.24E-05,3.77E-05,-4.25E-05,5.21E-08,-5.87E-08,7.85111E-08
8.12,3.72E-05,-4.19E-05,3.73E-05,-4.20E-05,5.15E-08,-5.80E-08,7.76318E-08
8.13,3.68E-05,-4.15E-05,3.69E-05,-4.15E-05,5.10E-08,-5.74E-08,7.67625E-08
8.14,3.64E-05,-4.10E-05,3.65E-05,-4.11E-05,5.04E-08,-5.68E-08,7.59028E-08
8.15,3.60E-05,-4.05E-05,3.61E-05,-4.06E-05,4.98E-08,-5.61E-08,7.50528E-08
8.16,3.56E-05,-4.01E-05,3.56E-05,-4.01E-05,4.93E-08,-5.55E-08,7.42123E-08
8.17,3.52E-05,-3.96E-05,3.52E-05,-3.97E-05,4.87E-08,-5.49E-08,7.33813E-08
8.18,3.48E-05,-3.92E-05,3.49E-05,-3.92E-05,4.82E-08,-5.43E-08,7.25595E-08
8.19,3.44E-05,-3.88E-05,3.45E-05,-3.88E-05,4.76E-08,-5.36E-08,7.17469E-08
8.2,3.40E-05,-3.83E-05,3.41E-05,-3.84E-05,4.71E-08,-5.30E-08,7.09435E-08
8.21,3.36E-05,-3.79E-05,3.37E-05,-3.79E-05,4.66E-08,-5.25E-08,7.0149E-08
8.22,3.33E-05,-3.75E-05,3.33E-05,-3.75E-05,4.61E-08,-5.19E-08,6.93634E-08
8.23,3.29E-05,-3.70E-05,3.29E-05,-3.71E-05,4.55E-08,-5.13E-08,6.85867E-08
8.24,3.25E-05,-3.66E-05,3.26E-05,-3.67E-05,4.50E-08,-5.07E-08,6.78186E-08
8.25,3.22E-05,-3.62E-05,3.22E-05,-3.63E-05,4.45E-08,-5.01E-08,6.70591E-08
8.26,3.18E-05,-3.58E-05,3.19E-05,-3.59E-05,4.40E-08,-4.96E-08,6.63082E-08
8.27,3.15E-05,-3.54E-05,3.15E-05,-3.55E-05,4.35E-08,-4.90E-08,6.55656E-08
8.28,3.11E-05,-3.50E-05,3.11E-05,-3.51E-05,4.30E-08,-4.85E-08,6.48314E-08
8.29,3.07E-05,-3.46E-05,3.08E-05,-3.47E-05,4.26E-08,-4.79E-08,6.41054E-08
8.3,3.04E-05,-3.42E-05,3.04E-05,-3.43E-05,4.21E-08,-4.74E-08,6.33875E-08
8.31,3.01E-05,-3.39E-05,3.01E-05,-3.39E-05,4.16E-08,-4.69E-08,6.26776E-08
8.32,2.97E-05,-3.35E-05,2.98E-05,-3.35E-05,4.12E-08,-4.63E-08,6.19757E-08
8.33,2.94E-05,-3.31E-05,2.94E-05,-3.31E-05,4.07E-08,-4.58E-08,6.12817E-08
8.34,2.91E-05,-3.27E-05,2.91E-05,-3.28E-05,4.02E-08,-4.53E-08,6.05954E-08
8.35,2.87E-05,-3.24E-05,2.88E-05,-3.24E-05,3.98E-08,-4.48E-08,5.99169E-08
8.36,2.84E-05,-3.20E-05,2.85E-05,-3.20E-05,3.93E-08,-4.43E-08,5.92459E-08
8.37,2.81E-05,-3.16E-05,2.81E-05,-3.17E-05,3.89E-08,-4.38E-08,5.85824E-08
8.38,2.78E-05,-3.13E-05,2.78E-05,-3.13E-05,3.85E-08,-4.33E-08,5.79264E-08
8.39,2.75E-05,-3.09E-05,2.75E-05,-3.10E-05,3.80E-08,-4.28E-08,5.72777E-08
8.4,2.72E-05,-3.06E-05,2.72E-05,-3.06E-05,3.76E-08,-4.23E-08,5.66363E-08
8.41,2.69E-05,-3.03E-05,2.69E-05,-3.03E-05,3.72E-08,-4.19E-08,5.6002E-08
8.42,2.66E-05,-2.99E-05,2.66E-05,-3.00E-05,3.68E-08,-4.14E-08,5.53749E-08
8.43,2.63E-05,-2.96E-05,2.63E-05,-2.96E-05,3.64E-08,-4.09E-08,5.47548E-08
8.44,2.60E-05,-2.92E-05,2.60E-05,-2.93E-05,3.59E-08,-4.05E-08,5.41416E-08
8.45,2.57E-05,-2.89E-05,2.57E-05,-2.90E-05,3.55E-08,-4.00E-08,5.35353E-08
8.46,2.54E-05,-2.86E-05,2.54E-05,-2.86E-05,3.51E-08,-3.96E-08,5.29358E-08
8.47,2.51E-05,-2.83E-05,2.51E-05,-2.83E-05,3.48E-08,-3.91E-08,5.2343E-08
8.48,2.48E-05,-2.80E-05,2.49E-05,-2.80E-05,3.44E-08,-3.87E-08,5.17568E-08
8.49,2.45E-05,-2.76E-05,2.46E-05,-2.77E-05,3.40E-08,-3.83E-08,5.11773E-08
8.5,2.43E-05,-2.73E-05,2.43E-05,-2.74E-05,3.36E-08,-3.78E-08,5.06041E-08
8.51,2.40E-05,-2.70E-05,2.40E-05,-2.71E-05,3.32E-08,-3.74E-08,5.00375E-08
8.52,2.37E-05,-2.67E-05,2.38E-05,-2.68E-05,3.29E-08,-3.70E-08,4.94771E-08
8.53,2.35E-05,-2.64E-05,2.35E-05,-2.65E-05,3.25E-08,-3.66E-08,4.89231E-08
8.54,2.32E-05,-2.61E-05,2.32E-05,-2.62E-05,3.21E-08,-3.62E-08,4.83752E-08
8.55,2.29E-05,-2.58E-05,2.30E-05,-2.59E-05,3.18E-08,-3.58E-08,4.78335E-08
8.56,2.27E-05,-2.55E-05,2.27E-05,-2.56E-05,3.14E-08,-3.54E-08,4.72978E-08
8.57,2.24E-05,-2.53E-05,2.25E-05,-2.53E-05,3.11E-08,-3.50E-08,4.67682E-08
8.58,2.22E-05,-2.50E-05,2.22E-05,-2.50E-05,3.07E-08,-3.46E-08,4.62444E-08
8.59,2.19E-05,-2.47E-05,2.20E-05,-2.47E-05,3.04E-08,-3.42E-08,4.57266E-08
8.6,2.17E-05,-2.44E-05,2.17E-05,-2.45E-05,3.00E-08,-3.38E-08,4.52145E-08
8.61,2.14E-05,-2.41E-05,2.15E-05,-2.42E-05,2.97E-08,-3.34E-08,4.47082E-08
8.62,2.12E-05,-2.39E-05,2.12E-05,-2.39E-05,2.94E-08,-3.31E-08,4.42075E-08
8.63,2.10E-05,-2.36E-05,2.10E-05,-2.36E-05,2.90E-08,-3.27E-08,4.37125E-08
8.64,2.07E-05,-2.33E-05,2.08E-05,-2.34E-05,2.87E-08,-3.23E-08,4.3223E-08
8.65,2.05E-05,-2.31E-05,2.05E-05,-2.31E-05,2.84E-08,-3.20E-08,4.27389E-08
8.66,2.03E-05,-2.28E-05,2.03E-05,-2.29E-05,2.81E-08,-3.16E-08,4.22603E-08
8.67,2.00E-05,-2.26E-05,2.01E-05,-2.26E-05,2.77E-08,-3.12E-08,4.17871E-08
8.68,1.98E-05,-2.23E-05,1.98E-05,-2.24E-05,2.74E-08,-3.09E-08,4.13191E-08
8.69,1.96E-05,-2.21E-05,1.96E-05,-2.21E-05,2.71E-08,-3.05E-08,4.08564E-08
8.7,1.94E-05,-2.18E-05,1.94E-05,-2.19E-05,2.68E-08,-3.02E-08,4.03989E-08
8.71,1.92E-05,-2.16E-05,1.92E-05,-2.16E-05,2.65E-08,-2.99E-08,3.99465E-08
8.72,1.89E-05,-2.13E-05,1.90E-05,-2.14E-05,2.62E-08,-2.95E-08,3.94992E-08
8.73,1.87E-05,-2.11E-05,1.88E-05,-2.11E-05,2.59E-08,-2.92E-08,3.90569E-08
8.74,1.85E-05,-2.09E-05,1.86E-05,-2.09E-05,2.56E-08,-2.89E-08,3.86195E-08
8.75,1.83E-05,-2.06E-05,1.83E-05,-2.07E-05,2.54E-08,-2.86E-08,3.8187E-08
8.76,1.81E-05,-2.04E-05,1.81E-05,-2.04E-05,2.51E-08,-2.82E-08,3.77594E-08
8.77,1.79E-05,-2.02E-05,1.79E-05,-2.02E-05,2.48E-08,-2.79E-08,3.73366E-08
8.78,1.77E-05,-1.99E-05,1.77E-05,-2.00E-05,2.45E-08,-2.76E-08,3.69184E-08
8.79,1.75E-05,-1.97E-05,1.75E-05,-1.97E-05,2.42E-08,-2.73E-08,3.6505E-08
8.8,1.73E-05,-1.95E-05,1.73E-05,-1.95E-05,2.40E-08,-2.70E-08,3.60962E-08
8.81,1.71E-05,-1.93E-05,1.71E-05,-1.93E-05,2.37E-08,-2.67E-08,3.5692E-08
8.82,1.69E-05,-1.91E-05,1.70E-05,-1.91E-05,2.34E-08,-2.64E-08,3.52923E-08
8.83,1.67E-05,-1.89E-05,1.68E-05,-1.89E-05,2.32E-08,-2.61E-08,3.48971E-08
8.84,1.66E-05,-1.86E-05,1.66E-05,-1.87E-05,2.29E-08,-2.58E-08,3.45063E-08
8.85,1.64E-05,-1.84E-05,1.64E-05,-1.85E-05,2.27E-08,-2.55E-08,3.41199E-08
8.86,1.62E-05,-1.82E-05,1.62E-05,-1.82E-05,2.24E-08,-2.52E-08,3.37378E-08
8.87,1.60E-05,-1.80E-05,1.60E-05,-1.80E-05,2.22E-08,-2.49E-08,3.336E-08
8.88,1.58E-05,-1.78E-05,1.58E-05,-1.78E-05,2.19E-08,-2.47E-08,3.29865E-08
8.89,1.56E-05,-1.76E-05,1.57E-05,-1.76E-05,2.17E-08,-2.44E-08,3.26171E-08
8.9,1.55E-05,-1.74E-05,1.55E-05,-1.74E-05,2.14E-08,-2.41E-08,3.22518E-08
8.91,1.53E-05,-1.72E-05,1.53E-05,-1.73E-05,2.12E-08,-2.38E-08,3.18906E-08
8.92,1.51E-05,-1.70E-05,1.51E-05,-1.71E-05,2.09E-08,-2.36E-08,3.15335E-08
8.93,1.50E-05,-1.68E-05,1.50E-05,-1.69E-05,2.07E-08,-2.33E-08,3.11804E-08
8.94,1.48E-05,-1.67E-05,1.48E-05,-1.67E-05,2.05E-08,-2.31E-08,3.08312E-08
8.95,1.46E-05,-1.65E-05,1.46E-05,-1.65E-05,2.02E-08,-2.28E-08,3.0486E-08
8.96,1.45E-05,-1.63E-05,1.45E-05,-1.63E-05,2.00E-08,-2.25E-08,3.01446E-08
8.97,1.43E-05,-1.61E-05,1.43E-05,-1.61E-05,1.98E-08,-2.23E-08,2.9807E-08
8.98,1.41E-05,-1.59E-05,1.42E-05,-1.59E-05,1.96E-08,-2.20E-08,2.94732E-08
8.99,1.40E-05,-1.57E-05,1.40E-05,-1.58E-05,1.94E-08,-2.18E-08,2.91432E-08
9,1.38E-05,-1.56E-05,1.38E-05,-1.56E-05,1.91E-08,-2.15E-08,2.88168E-08
9.01,1.37E-05,-1.54E-05,1.37E-05,-1.54E-05,1.89E-08,-2.13E-08,2.84942E-08
9.02,1.35E-05,-1.52E-05,1.35E-05,-1.52E-05,1.87E-08,-2.11E-08,2.81751E-08
9.03,1.34E-05,-1.50E-05,1.34E-05,-1.51E-05,1.85E-08,-2.08E-08,2.78596E-08
9.04,1.32E-05,-1.49E-05,1.32E-05,-1.49E-05,1.83E-08,-2.06E-08,2.75476E-08
9.05,1.31E-05,-1.47E-05,1.31E-05,-1.47E-05,1.81E-08,-2.04E-08,2.72391E-08
9.06,1.29E-05,-1.45E-05,1.29E-05,-1.46E-05,1.79E-08,-2.01E-08,2.69341E-08
9.07,1.28E-05,-1.44E-05,1.28E-05,-1.44E-05,1.77E-08,-1.99E-08,2.66325E-08
9.08,1.26E-05,-1.42E-05,1.26E-05,-1.42E-05,1.75E-08,-1.97E-08,2.63342E-08
9.09,1.25E-05,-1.41E-05,1.25E-05,-1.41E-05,1.73E-08,-1.95E-08,2.60393E-08
9.1,1.24E-05,-1.39E-05,1.24E-05,-1.39E-05,1.71E-08,-1.93E-08,2.57477E-08
9.11,1.22E-05,-1.38E-05,1.22E-05,-1.38E-05,1.69E-08,-1.90E-08,2.54594E-08
9.12,1.21E-05,-1.36E-05,1.21E-05,-1.36E-05,1.67E-08,-1.88E-08,2.51743E-08
9.13,1.19E-05,-1.34E-05,1.20E-05,-1.35E-05,1.65E-08,-1.86E-08,2.48924E-08
9.14,1.18E-05,-1.33E-05,1.18E-05,-1.33E-05,1.63E-08,-1.84E-08,2.46136E-08
9.15,1.17E-05,-1.31E-05,1.17E-05,-1.32E-05,1.62E-08,-1.82E-08,2.4338E-08
9.16,1.15E-05,-1.30E-05,1.16E-05,-1.30E-05,1.60E-08,-1.80E-08,2.40655E-08
9.17,1.14E-05,-1.29E-05,1.14E-05,-1.29E-05,1.58E-08,-1.78E-08,2.3796E-08
9.18,1.13E-05,-1.27E-05,1.13E-05,-1.27E-05,1.56E-08,-1.76E-08,2.35295E-08
9.19,1.12E-05,-1.26E-05,1.12E-05,-1.26E-05,1.54E-08,-1.74E-08,2.3266E-08
9.2,1.10E-05,-1.24E-05,1.11E-05,-1.24E-05,1.53E-08,-1.72E-08,2.30055E-08
9.21,1.09E-05,-1.23E-05,1.09E-05,-1.23E-05,1.51E-08,-1.70E-08,2.27479E-08
9.22,1.08E-05,-1.22E-05,1.08E-05,-1.22E-05,1.49E-08,-1.68E-08,2.24931E-08
9.23,1.07E-05,-1.20E-05,1.07E-05,-1.20E-05,1.48E-08,-1.66E-08,2.22413E-08
9.24,1.05E-05,-1.19E-05,1.06E-05,-1.19E-05,1.46E-08,-1.64E-08,2.19922E-08
9.25,1.04E-05,-1.17E-05,1.04E-05,-1.18E-05,1.44E-08,-1.63E-08,2.17459E-08
9.26,1.03E-05,-1.16E-05,1.03E-05,-1.16E-05,1.43E-08,-1.61E-08,2.15024E-08
9.27,1.02E-05,-1.15E-05,1.02E-05,-1.15E-05,1.41E-08,-1.59E-08,2.12616E-08
9.28,1.01E-05,-1.14E-05,1.01E-05,-1.14E-05,1.40E-08,-1.57E-08,2.10235E-08
9.29,9.97E-06,-1.12E-05,9.99E-06,-1.12E-05,1.38E-08,-1.55E-08,2.07881E-08
9.3,9.86E-06,-1.11E-05,9.87E-06,-1.11E-05,1.36E-08,-1.54E-08,2.05553E-08
9.31,9.75E-06,-1.10E-05,9.76E-06,-1.10E-05,1.35E-08,-1.52E-08,2.03251E-08
9.32,9.64E-06,-1.09E-05,9.65E-06,-1.09E-05,1.33E-08,-1.50E-08,2.00975E-08
9.33,9.53E-06,-1.07E-05,9.55E-06,-1.07E-05,1.32E-08,-1.49E-08,1.98725E-08
9.34,9.43E-06,-1.06E-05,9.44E-06,-1.06E-05,1.30E-08,-1.47E-08,1.96499E-08
9.35,9.32E-06,-1.05E-05,9.33E-06,-1.05E-05,1.29E-08,-1.45E-08,1.94299E-08
9.36,9.22E-06,-1.04E-05,9.23E-06,-1.04E-05,1.28E-08,-1.44E-08,1.92123E-08
9.37,9.11E-06,-1.03E-05,9.13E-06,-1.03E-05,1.26E-08,-1.42E-08,1.89972E-08
9.38,9.01E-06,-1.01E-05,9.02E-06,-1.02E-05,1.25E-08,-1.40E-08,1.87845E-08
9.39,8.91E-06,-1.00E-05,8.92E-06,-1.00E-05,1.23E-08,-1.39E-08,1.85741E-08
9.4,8.81E-06,-9.92E-06,8.82E-06,-9.93E-06,1.22E-08,-1.37E-08,1.83661E-08
9.41,8.71E-06,-9.81E-06,8.72E-06,-9.82E-06,1.21E-08,-1.36E-08,1.81604E-08
9.42,8.61E-06,-9.70E-06,8.63E-06,-9.71E-06,1.19E-08,-1.34E-08,1.79571E-08
9.43,8.52E-06,-9.59E-06,8.53E-06,-9.60E-06,1.18E-08,-1.33E-08,1.7756E-08
9.44,8.42E-06,-9.48E-06,8.43E-06,-9.50E-06,1.17E-08,-1.31E-08,1.75572E-08
9.45,8.33E-06,-9.38E-06,8.34E-06,-9.39E-06,1.15E-08,-1.30E-08,1.73606E-08
9.46,8.23E-06,-9.27E-06,8.25E-06,-9.29E-06,1.14E-08,-1.28E-08,1.71661E-08
9.47,8.14E-06,-9.17E-06,8.15E-06,-9.18E-06,1.13E-08,-1.27E-08,1.69739E-08
9.48,8.05E-06,-9.07E-06,8.06E-06,-9.08E-06,1.11E-08,-1.25E-08,1.67838E-08
9.49,7.96E-06,-8.96E-06,7.97E-06,-8.98E-06,1.10E-08,-1.24E-08,1.65959E-08
9.5,7.87E-06,-8.86E-06,7.88E-06,-8.88E-06,1.09E-08,-1.23E-08,1.64101E-08
9.51,7.78E-06,-8.77E-06,7.79E-06,-8.78E-06,1.08E-08,-1.21E-08,1.62263E-08
9.52,7.70E-06,-8.67E-06,7.71E-06,-8.68E-06,1.07E-08,-1.20E-08,1.60446E-08
9.53,7.61E-06,-8.57E-06,7.62E-06,-8.58E-06,1.05E-08,-1.19E-08,1.58649E-08
9.54,7.53E-06,-8.47E-06,7.54E-06,-8.49E-06,1.04E-08,-1.17E-08,1.56873E-08
9.55,7.44E-06,-8.38E-06,7.45E-06,-8.39E-06,1.03E-08,-1.16E-08,1.55116E-08
9.56,7.36E-06,-8.29E-06,7.37E-06,-8.30E-06,1.02E-08,-1.15E-08,1.53379E-08
9.57,7.28E-06,-8.19E-06,7.29E-06,-8.20E-06,1.01E-08,-1.13E-08,1.51661E-08
9.58,7.19E-06,-8.10E-06,7.20E-06,-8.11E-06,9.96E-09,-1.12E-08,1.49963E-08
9.59,7.11E-06,-8.01E-06,7.12E-06,-8.02E-06,9.85E-09,-1.11E-08,1.48284E-08
9.6,7.03E-06,-7.92E-06,7.04E-06,-7.93E-06,9.74E-09,-1.10E-08,1.46623E-08
9.61,6.95E-06,-7.83E-06,6.96E-06,-7.84E-06,9.63E-09,-1.08E-08,1.44981E-08
9.62,6.88E-06,-7.74E-06,6.89E-06,-7.75E-06,9.52E-09,-1.07E-08,1.43358E-08
9.63,6.80E-06,-7.66E-06,6.81E-06,-7.67E-06,9.41E-09,-1.06E-08,1.41753E-08
9.64,6.72E-06,-7.57E-06,6.73E-06,-7.58E-06,9.31E-09,-1.05E-08,1.40165E-08
9.65,6.65E-06,-7.49E-06,6.66E-06,-7.50E-06,9.20E-09,-1.04E-08,1.38596E-08
9.66,6.57E-06,-7.40E-06,6.58E-06,-7.41E-06,9.10E-09,-1.02E-08,1.37044E-08
9.67,6.50E-06,-7.32E-06,6.51E-06,-7.33E-06,9.00E-09,-1.01E-08,1.35509E-08
9.68,6.43E-06,-7.24E-06,6.44E-06,-7.25E-06,8.90E-09,-1.00E-08,1.33992E-08
9.69,6.36E-06,-7.16E-06,6.36E-06,-7.17E-06,8.80E-09,-9.91E-09,1.32491E-08
9.7,6.28E-06,-7.08E-06,6.29E-06,-7.09E-06,8.70E-09,-9.80E-09,1.31007E-08
9.71,6.21E-06,-7.00E-06,6.22E-06,-7.01E-06,8.60E-09,-9.69E-09,1.2954E-08
9.72,6.14E-06,-6.92E-06,6.15E-06,-6.93E-06,8.51E-09,-9.58E-09,1.2809E-08
9.73,6.08E-06,-6.84E-06,6.08E-06,-6.85E-06,8.41E-09,-9.47E-09,1.26655E-08
9.74,6.01E-06,-6.77E-06,6.02E-06,-6.77E-06,8.32E-09,-9.36E-09,1.25237E-08
9.75,5.94E-06,-6.69E-06,5.95E-06,-6.70E-06,8.22E-09,-9.26E-09,1.23835E-08
9.76,5.87E-06,-6.61E-06,5.88E-06,-6.62E-06,8.13E-09,-9.16E-09,1.22448E-08
9.77,5.81E-06,-6.54E-06,5.82E-06,-6.55E-06,8.04E-09,-9.05E-09,1.21077E-08
9.78,5.74E-06,-6.47E-06,5.75E-06,-6.48E-06,7.95E-09,-8.95E-09,1.19721E-08
9.79,5.68E-06,-6.39E-06,5.69E-06,-6.40E-06,7.86E-09,-8.85E-09,1.1838E-08
9.8,5.62E-06,-6.32E-06,5.62E-06,-6.33E-06,7.77E-09,-8.75E-09,1.17055E-08
9.81,5.55E-06,-6.25E-06,5.56E-06,-6.26E-06,7.69E-09,-8.65E-09,1.15744E-08
9.82,5.49E-06,-6.18E-06,5.50E-06,-6.19E-06,7.60E-09,-8.56E-09,1.14448E-08
9.83,5.43E-06,-6.11E-06,5.44E-06,-6.12E-06,7.51E-09,-8.46E-09,1.13166E-08
9.84,5.37E-06,-6.04E-06,5.38E-06,-6.05E-06,7.43E-09,-8.37E-09,1.11899E-08
9.85,5.31E-06,-5.98E-06,5.31E-06,-5.99E-06,7.35E-09,-8.27E-09,1.10646E-08
9.86,5.25E-06,-5.91E-06,5.26E-06,-5.92E-06,7.26E-09,-8.18E-09,1.09407E-08
9.87,5.19E-06,-5.84E-06,5.20E-06,-5.85E-06,7.18E-09,-8.09E-09,1.08182E-08
9.88,5.13E-06,-5.78E-06,5.14E-06,-5.79E-06,7.10E-09,-8.00E-09,1.0697E-08
9.89,5.07E-06,-5.71E-06,5.08E-06,-5.72E-06,7.02E-09,-7.91E-09,1.05773E-08
9.9,5.02E-06,-5.65E-06,5.02E-06,-5.66E-06,6.94E-09,-7.82E-09,1.04588E-08
9.91,4.96E-06,-5.59E-06,4.97E-06,-5.59E-06,6.87E-09,-7.73E-09,1.03417E-08
9.92,4.91E-06,-5.52E-06,4.91E-06,-5.53E-06,6.79E-09,-7.65E-09,1.02259E-08
9.93,4.85E-06,-5.46E-06,4.86E-06,-5.47E-06,6.71E-09,-7.56E-09,1.01114E-08
9.94,4.80E-06,-5.40E-06,4.80E-06,-5.41E-06,6.64E-09,-7.48E-09,9.99815E-09
9.95,4.74E-06,-5.34E-06,4.75E-06,-5.35E-06,6.56E-09,-7.39E-09,9.88619E-09
9.96,4.69E-06,-5.28E-06,4.70E-06,-5.29E-06,6.49E-09,-7.31E-09,9.77548E-09
9.97,4.64E-06,-5.22E-06,4.64E-06,-5.23E-06,6.42E-09,-7.23E-09,9.66602E-09
9.98,4.58E-06,-5.16E-06,4.59E-06,-5.17E-06,6.35E-09,-7.15E-09,9.55778E-09
9.99,4.53E-06,-5.11E-06,4.54E-06,-5.11E-06,6.28E-09,-7.07E-09,9.45075E-09
10,4.48E-06,-5.05E-06,4.49E-06,-5.05E-06,6.21E-09,-6.99E-09,9.34492E-09
,,,,,,,


==> data_ees.csv <==
t,X1,X2,x1,x2,xn,h1,h2,hn,hr,U1,u1
0.01,0.25,0.523598776,0.25,0.523598776,0.58022037,0,0,0,0,-8.597754038,-8.597754038
0.02,0.255,0.438961886,0.254618951,0.436984294,0.505752986,3.81E-04,0.001977592,0.002013968,0.398211849,-7.447182203,-7.416449941
0.03,0.25925,0.365054282,0.258508306,0.362161238,0.444957646,7.42E-04,0.002893044,0.002986606,0.671211193,-6.53001787,-6.486297141
0.04,0.26282,0.299848008,0.261742412,0.296621337,0.39559235,1.08E-03,0.003226671,0.003401853,0.859939028,-5.773566116,-5.724820292
0.05,0.26577375,0.241907994,0.264386722,0.238680854,0.356186592,1.39E-03,0.003227141,0.003512589,0.986165526,-5.134207954,-5.084295588
0.06,0.268169305,0.190166682,0.266499518,0.187133071,0.325639032,0.001669787,0.003033612,0.0034628,1.063386179,-4.583936251,-4.534811328
0.07,0.270059531,0.143798452,0.268133042,0.141070173,0.302978748,0.001926489,0.002728279,0.00333989,1.102351375,-4.103805951,-4.056473284
0.08,0.271492565,0.102144624,0.26933432,0.099783077,0.287224021,0.002158245,0.002361547,0.003199207,1.113836851,-3.680455945,-3.635422129
0.09,0.272512236,0.064666189,0.270145804,0.062701092,0.277326851,0.002366431,0.001965097,0.003075972,1.109150451,-3.304132012,-3.261632189
0.1,0.273158447,0.030912716,0.270605896,0.029353589,0.272193284,0.002552551,0.001559127,0.002991052,1.098870714,-2.96750026,-2.927617866
0.11,0.273467525,0.000501169,0.270749377,-0.000655389,0.27075017,0.002718148,0.001156558,0.002953972,1.091032493,-2.664902793,-2.627635237
0.12,0.273472536,-0.026898944,0.270607786,-0.027664532,0.272018198,0.002864751,0.000765588,0.002965286,1.090105709,-2.391873457,-2.357169215
0.13,0.273203579,-0.051576248,0.270209739,-0.051967543,0.275161641,0.002993841,0.000391295,0.003019304,1.097283621,-2.144813097,-2.112593121
0.14,0.272688046,-0.073785337,0.269581215,-0.073822008,0.279506208,0.00310683,3.67E-05,0.003107047,1.111619956,-1.920766191,-1.890936472
0.15,0.271950862,-0.093752648,0.26874581,-0.093455951,0.284531765,0.003205052,-0.000296697,0.003218755,1.131246352,-1.717263924,-1.689722931
0.16,0.271014708,-0.111680932,0.267724957,-0.111072762,0.28985136,0.003289751,-0.00060817,0.003345495,1.154210424,-1.532211939,-1.506855047
0.17,0.269900219,-0.127752716,0.266538129,-0.126854976,0.295185974,0.00336209,-0.00089774,0.003479883,1.178878135,-1.363808808,-1.340530938
0.18,0.268626164,-0.142133043,0.265203022,-0.14096722,0.300340474,0.003423142,-0.001165822,0.003616219,1.204039952,-1.210486021,-1.189183199
0.19,0.267209614,-0.154971649,0.263735713,-0.15355855,0.305183149,0.003473901,-0.001413099,0.003750312,1.228872441,-1.070863283,-1.051433558
0.2,0.265666093,-0.166404751,0.262150812,-0.164764327,0.309629346,0.003515282,-0.001640424,0.0038792,1.252852897,-0.943714842,-0.926058816
0.21,0.264009715,-0.176556513,0.260461589,-0.17470777,0.313628832,0.003548125,-0.001848743,0.004000881,1.275673738,-0.827943839,-0.811964964
0.22,0.262253308,-0.185540283,0.258680103,-0.18350123,0.317156266,0.003573205,-0.002039054,0.004114066,1.297173046,-0.722562551,-0.708167301
0.23,0.260408532,-0.193459646,0.256817302,-0.191247282,0.320204075,0.00359123,-0.002212363,0.004217996,1.31728353,-0.626676996,-0.61377495
0.24,0.258485981,-0.200409329,0.25488313,-0.198039657,0.322777192,0.003602851,-0.002369672,0.004312294,1.335997072,-0.539474758,-0.527978652
0.25,0.256495276,-0.206476001,0.252886614,-0.203964046,0.324889168,0.003608662,-0.002511955,0.004396858,1.35334099,-0.460215239,-0.450040983
0.26,0.254445156,-0.211738977,0.250835945,-0.209098822,0.326559318,0.003609211,-2.64E-03,0.004471781,1.369362572,-0.388221725,-0.379288411
0.27,0.252343552,-0.216270841,0.248738555,-0.213515664,0.327810628,0.003604997,-2.76E-03,0.00453729,1.384119239,-0.322874815,-0.315104719
0.28,0.250197664,-0.220138014,0.246601187,-0.217280134,0.328668225,0.003596477,-2.86E-03,0.004593705,1.397672453,-0.263606899,-0.256925469
0.29,0.248014021,-0.223401269,0.244429949,-0.220452184,0.329158268,0.003584072,-2.95E-03,0.004641408,1.410084068,-0.209897432,-0.204233277
0.3,0.245798544,-0.226116194,0.242230381,-0.223086627,0.329307152,0.003568164,-0.003029566,0.004680819,1.421414254,-0.161268828,-0.156553696
0.31,0.243556602,-0.228333619,0.240007497,-0.22523356,0.329140935,0.003549105,-0.003100058,0.004712378,1.431720406,-0.117282848,-0.113451595
0.32,0.241293054,-0.230100009,0.237765838,-0.226938755,0.328684944,0.003527216,-0.003161253,0.004736536,1.441056667,-0.07753737,-0.074527927
0.33,0.239012305,-0.231457822,0.235509513,-0.228244018,0.327963508,0.003502792,-0.003213804,0.004753745,1.449473816,-0.041663482,-0.039416811
0.34,0.236718338,-0.232445841,0.233242235,-0.229187514,0.326999781,0.003476103,-0.003258327,0.00476445,1.457019368,-0.009322844,-0.007782881
0.35,0.234414756,-0.233099476,0.230967361,-0.229804076,0.325815646,0.003447395,-0.0032954,0.004769087,1.463737775,0.019794734,0.020681134
0.36,0.232104813,-0.233451046,0.22868792,-0.230125478,0.324431658,0.003416893,-0.003325568,0.004768077,1.469670682,0.045973509,0.046256646
0.37,0.22979145,-0.233530038,0.226406646,-0.230180693,0.322867033,0.003384803,-0.003349344,0.004761828,1.474857191,0.069473859,0.069201256
0.38,0.227477318,-0.233363344,0.224126002,-0.229996134,0.321139668,0.003351316,-0.00336721,0.004750729,1.479334117,0.090534168,0.08975066
0.39,0.225164808,-0.232975479,0.221848205,-0.229595863,0.319266168,0.003316603,-0.003379617,0.004735152,1.483136218,0.109372591,0.108120405
0.4,0.222856071,-0.232388786,0.219575249,-0.229001797,0.3172619,0.003280823,-0.003386989,0.004715452,1.486296406,0.126188665,0.124507515
0.41,0.220553044,-0.231623617,0.217308925,-0.228233893,0.315141046,0.003244119,-0.003389724,0.004691965,1.488845923,0.141164823,0.139092003
0.42,0.218257463,-0.230698506,0.21505084,-0.227310312,0.312916669,0.003206623,-0.003388194,0.004665007,1.490814501,0.15446778,0.152038261
0.43,0.215970887,-0.229630325,0.212802431,-0.226247576,0.310600773,0.003168456,-0.00338275,0.004634879,1.492230486,0.166249826,0.163496354
0.44,0.213694712,-0.228434428,0.210564984,-0.225060712,0.308204375,0.003129727,-0.003373716,0.004601864,1.493120955,0.176650015,0.173603211
0.45,0.211430183,-0.227124781,0.208339645,-0.223763382,0.305737565,0.003090538,-0.003361399,0.004566227,1.493511802,0.185795266,0.182483727
0.46,0.209178412,-0.225714085,0.206127434,-0.222368002,0.303209576,0.003050978,-0.003346083,0.004528216,1.493427817,0.193801382,0.190251778
0.47,0.206940388,-0.224213885,0.203929256,-0.220885849,0.300628841,0.003011132,-0.003328036,0.004488066,1.492892753,0.200773985,0.197011157
0.48,0.204716988,-0.222634672,0.201745913,-0.219327167,0.298003054,0.002971075,-0.003307505,0.004445995,1.491929376,0.206809382,0.202856437
0.49,0.202508988,-0.220985976,0.199578113,-0.217701254,0.295339227,0.002930875,-0.003284722,0.004402207,1.490559513,0.211995354,0.207873763
0.5,0.20031707,-0.219276449,0.197426474,-0.216016547,0.292643744,0.002890596,-0.003259902,0.004356892,1.48880409,0.216411894,0.21214158
0.51,0.198141836,-0.217513944,0.195291541,-0.214280698,0.289922409,0.002850294,-0.003233247,0.004310228,1.486683169,0.220131873,0.2157313
0.52,0.195983808,-0.215705588,0.193173786,-0.212500646,0.287180494,0.002810021,-0.003204942,0.004262379,1.484215975,0.223221659,0.218707919
0.53,0.19384344,-0.213857841,0.191073617,-0.21068268,0.284422781,0.002769824,-0.003175161,0.004213499,1.481420925,0.22574168,0.221130574
0.54,0.191721126,-0.21197656,0.188991382,-0.208832496,0.281653606,0.002729744,-0.003144064,0.004163729,1.478315654,0.227746943,0.223053062
0.55,0.1896172,-0.210067052,0.186927381,-0.20695525,0.278876892,0.002689819,-0.003111802,0.004113203,1.474917036,0.229287511,0.224524309
0.56,0.187531945,-0.20813412,0.18488186,-0.20505561,0.276096189,0.002650085,-0.00307851,0.004062041,1.471241209,0.230408932,0.225588802
0.57,0.185465599,-0.206182115,0.182855028,-0.203137796,0.2733147,0.002610571,-0.003044319,0.004010356,1.467303595,0.231152639,0.22628698
0.58,0.183418355,-0.204214966,0.180847049,-0.201205621,0.270535316,0.002571306,-0.003009345,0.003958253,1.463118921,0.231556316,0.226655597
0.59,0.18139037,-0.20223623,0.178858056,-0.199262533,0.267760642,0.002532314,-0.002973698,0.003905828,1.458701243,0.231654226,0.22672805
0.6,0.179381765,-0.200249116,0.176888148,-0.197311638,0.264993018,0.002493617,-0.002937478,0.003853168,1.45406396,0.231477515,0.226534676
0.61,0.17739263,-0.198256521,0.174937395,-0.195355742,0.262234548,0.002455235,-0.002900779,0.003800355,1.449219842,0.231054489,0.226103032
0.62,0.175423027,-0.196261056,0.173005841,-0.19339737,0.259487117,0.002417186,-0.002863686,0.003747464,1.444181044,0.23041087,0.225458138
0.63,0.173472992,-0.194265075,0.171093507,-0.191438797,0.256752412,0.002379485,-0.002826277,0.003694562,1.438959131,0.229570022,0.224622707
0.64,0.171542537,-0.192270693,0.169200392,-0.189482068,0.25403194,0.002342145,-0.002788625,0.003641713,1.433565097,0.228553165,0.223617354
0.65,0.169631655,-0.190279814,0.167326476,-0.187529017,0.251327042,0.002305179,-0.002750797,0.003588974,1.428009382,0.227379563,0.222460785
0.66,0.167740318,-0.188294146,0.165471722,-0.185581294,0.248638909,0.002268596,-0.002712852,0.003536396,1.422301899,0.226066704,0.221169966
0.67,0.165868483,-0.186315219,0.163636077,-0.183640372,0.245968599,0.002232406,-0.002674847,0.003484027,1.416452045,0.224630457,0.219760285
0.68,0.164016092,-0.184344403,0.161819476,-0.18170757,0.243317043,0.002196616,-0.002636833,0.003431911,1.410468731,0.223085215,0.21824569
0.69,0.162183071,-0.182382921,0.160021838,-0.179784065,0.240685061,0.002161233,-0.002598856,0.003380086,1.404360391,0.221444033,0.216638823
0.7,0.160369336,-0.180431864,0.158243075,-0.177870906,0.238073371,0.002126261,-0.002560958,0.003328587,1.398135011,0.219718743,0.214951136
0.71,0.158574792,-0.178492202,0.156483086,-0.175969023,0.235482597,0.002091705,-0.002523178,0.003277447,1.39180014,0.217920069,0.213193001
0.72,0.156799332,-0.176564794,0.154741763,-0.174079243,0.23291328,0.002057569,-0.002485551,0.003226694,1.385362916,0.216057723,0.211373805
0.73,0.155042844,-0.174650403,0.153018989,-0.172202295,0.230365886,0.002023855,-0.002448109,0.003176354,1.378830078,0.2141405,0.209502044
0.74,0.153305205,-0.172749699,0.15131464,-0.170338819,0.227840808,0.001990565,-0.002410879,0.00312645,1.372207986,0.212176356,0.2075854
0.75,0.151586288,-0.170863269,0.149628588,-0.16848938,0.22533838,0.0019577,-0.002373889,0.003077002,1.365502642,0.210172491,0.205630818
0.76,0.149885957,-0.16899163,0.147960696,-0.166654468,0.222858878,0.001925261,-0.002337161,0.003028027,1.3587197,0.20813541,0.203644572
0.77,0.148204072,-0.167135226,0.146310826,-0.16483451,0.220402526,0.001893247,-0.002300717,0.002979543,1.351864488,0.206070991,0.201632325
0.78,0.146540491,-0.165294446,0.144678833,-0.163029872,0.217969502,0.001861658,-0.002264574,0.002931563,1.344942024,0.203984542,0.199599188
0.79,0.144895063,-0.163469618,0.14306457,-0.161240869,0.215559943,0.001830493,-0.00222875,0.002884099,1.337957027,0.20188085,0.197549769
0.8,0.143267637,-0.161661024,0.141467886,-0.159467766,0.213173946,0.001799751,-0.002193259,0.002837162,1.330913935,0.199764228,0.195488217
0.81,0.141658059,-0.159868899,0.139888629,-0.157710785,0.210811576,0.00176943,-0.002158114,0.002790759,1.323816921,0.197638564,0.193418268
0.82,0.140066172,-0.158093437,0.138326644,-0.15597011,0.208472866,0.001739528,-0.002123327,0.002744899,1.316669903,0.195507353,0.19134328
0.83,0.138491815,-0.156334794,0.136781773,-0.154245887,0.206157821,0.001710042,-0.002088907,0.002699588,1.30947656,0.193373736,0.189266268
0.84,0.136934827,-0.154593095,0.135253857,-0.152538231,0.203866421,0.00168097,-0.002054864,0.002654831,1.302240344,0.191240534,0.187189938
0.85,0.135395046,-0.152868432,0.133742737,-0.150847228,0.201598626,0.001652309,-0.002021204,0.002610631,1.294964491,0.189110274,0.185116714
0.86,0.133872309,-0.151160871,0.132248253,-0.149172937,0.199354372,0.001624056,-0.001987934,0.002566991,1.287652037,0.186985219,0.183048764
0.87,0.13236645,-0.149470454,0.130770243,-0.147515394,0.197133579,0.001596207,-0.00195506,0.002523913,1.280305824,0.184867389,0.180988021
0.88,0.130877305,-0.147797199,0.129308546,-0.145874615,0.194936152,0.001568759,-0.001922584,0.002481398,1.272928512,0.182758588,0.178936212
0.89,0.129404708,-0.146141105,0.127862999,-0.144250594,0.192761979,0.001541709,-0.001890511,0.002439446,1.265522593,0.180660419,0.17689487
0.9,0.127948494,-0.144502153,0.126433441,-0.14264331,0.190610936,0.001515052,-0.001858843,0.002398058,1.258090396,0.178574308,0.174865356
0.91,0.126508496,-0.142880309,0.125019711,-0.141052727,0.18848289,0.001488785,-0.001827583,0.002357231,1.2506341,0.176501515,0.172848874
0.92,0.125084549,-0.141275523,0.123621645,-0.139478793,0.186377694,0.001462904,-0.00179673,0.002316965,1.243155739,0.174443152,0.170846485
0.93,0.123676489,-0.139687731,0.122239084,-0.137921445,0.184295194,0.001437405,-0.001766286,0.002277257,1.235657213,0.1724002,0.168859122
0.94,0.12228415,-0.138116861,0.120871867,-0.136380609,0.182235229,0.001412283,-0.001736251,0.002238104,1.228140297,0.170373515,0.166887602
0.95,0.120907368,-0.136562827,0.119519834,-0.134856202,0.18019763,0.001387534,-0.001706624,0.002199504,1.220606645,0.168363844,0.164932635
0.96,0.119545981,-0.135025536,0.118182825,-0.133348131,0.178182222,0.001363155,-0.001677405,0.002161453,1.213057801,0.166371836,0.162994837
0.97,0.118199825,-0.133504887,0.116860683,-0.131856295,0.176188824,0.001339141,-0.001648592,0.002123948,1.205495204,0.164398047,0.161074737
0.98,0.116868738,-0.13200077,0.11555325,-0.130380587,0.174217252,0.001315488,-0.001620183,0.002086984,1.197920191,0.162442954,0.159172785
0.99,0.11555256,-0.130513069,0.11426037,-0.128920893,0.172267318,0.001292191,-0.001592176,0.002050556,1.190334012,0.160506959,0.157289363
1,0.114251132,-0.129041665,0.112981886,-0.127477096,0.170338829,0.001269245,-0.00156457,0.002014662,1.182737825,0.158590398,0.155424786
1.01,0.112964293,-0.127586431,0.111717645,-0.126049071,0.16843159,0.001246648,-0.00153736,0.001979295,1.17513271,0.156693546,0.153579314
1.02,0.111691888,-0.126147238,0.110467494,-0.124636692,0.166545406,0.001224394,-0.001510545,0.00194445,1.16751967,0.154816625,0.151753156
1.03,0.110433758,-0.12472395,0.10923128,-0.123239828,0.164680077,0.001202479,-0.001484122,0.001910124,1.159899635,0.152959808,0.149946471
1.04,0.10918975,-0.123316432,0.108008852,-0.121858346,0.162835403,0.001180898,-0.001458086,0.001876309,1.152273471,0.151123222,0.148159379
1.05,0.107959709,-0.121924543,0.106800061,-0.120492108,0.161011183,0.001159648,-0.001432435,0.001843002,1.14464198,0.149306958,0.146391963
1.06,0.106743482,-0.120548142,0.105604758,-0.119140977,0.159207215,0.001138724,-0.001407166,0.001810195,1.137005904,0.147511068,0.144644268
1.07,0.105540918,-0.119187085,0.104422797,-0.117804812,0.157423296,0.001118121,-0.001382274,0.001777885,1.129365933,0.145735575,0.142916313
1.08,0.104351867,-0.117841226,0.103254031,-0.116483472,0.155659224,0.001097836,-0.001357755,0.001746065,1.121722703,0.143980471,0.141208087
1.09,0.10317618,-0.116510419,0.102098316,-0.115176814,0.153914796,0.001077864,-0.001333606,0.001714729,1.114076806,0.142245724,0.139519556
1.1,0.10201371,-0.115194516,0.100955509,-0.113884694,0.15218981,0.001058202,-0.001309822,0.001683872,1.106428785,0.140531278,0.137850664
1.11,0.100864311,-0.113893369,0.099825467,-0.112606969,0.150484064,0.001038843,-0.0012864,0.001653488,1.098779145,0.138837058,0.136201336
1.12,0.099727838,-0.112606829,0.098708052,-0.111343493,0.148797356,0.001019786,-0.001263335,0.00162357,1.09112835,0.137162969,0.13457148
1.13,0.098604148,-0.111334747,0.097603123,-0.110094123,0.147129485,0.001001025,-0.001240624,0.001594114,1.083476829,0.135508901,0.132960986
1.14,0.097493099,-0.110076973,0.096510542,-0.108858712,0.145480253,0.000982557,-0.001218261,0.001565113,1.075824976,0.13387473,0.131369734
1.15,0.096394551,-0.10883336,0.095430174,-0.107637117,0.14384946,0.000964377,-0.001196243,0.001536561,1.068173153,0.13226032,0.12979759
1.16,0.095308365,-0.107603759,0.094361884,-0.106429193,0.142236909,0.000946481,-0.001174566,0.001508453,1.060521696,0.130665521,0.128244411
1.17,0.094234402,-0.10638802,0.093305537,-0.105234795,0.140642402,0.000928866,-0.001153224,0.001480783,1.05287091,0.129090177,0.126710044
1.18,0.093172528,-0.105185996,0.092261001,-0.104053781,0.139065746,0.000911527,-0.001132215,0.001453544,1.045221077,0.127534121,0.125194328
1.19,0.092122607,-0.10399754,0.091228146,-0.102886008,0.137506746,0.000894461,-0.001111533,0.001426732,1.037572453,0.125997179,0.123697094
1.2,0.091084505,-0.102822506,0.090206842,-0.101731333,0.13596521,0.000877663,-0.001091173,0.00140034,1.029925274,0.124479172,0.122218169
1.21,0.090058091,-0.101660748,0.08919696,-0.100589614,0.134440947,0.000861131,-0.001071133,0.001374363,1.022279755,0.122979914,0.120757375
1.22,0.089043233,-0.10051212,0.088198374,-0.099460713,0.132933767,0.000844859,-0.001051407,0.001348794,1.014636092,0.121499216,0.119314527
1.23,0.088039804,-0.09937648,0.087210958,-0.098344488,0.131443484,0.000828846,-0.001031992,0.001323629,1.006994462,0.120036883,0.11788944
1.24,0.087047674,-0.098253684,0.086234588,-0.097240801,0.12996991,0.000813085,-0.001012883,0.001298861,0.999355029,0.118592719,0.116481923
1.25,0.086066717,-0.09714359,0.085269142,-0.096149515,0.128512862,0.000797576,-0.000994075,0.001274485,0.991717938,0.117166525,0.115091785
1.26,0.085096808,-0.096046058,0.084314496,-0.095070492,0.127072156,0.000782312,-0.000975565,0.001250496,0.984083322,0.115758099,0.113718831
1.27,0.084137824,-0.094960948,0.083370532,-0.094003599,0.125647611,0.000767292,-0.000957349,0.001226888,0.976451301,0.114367238,0.112362866
1.28,0.083189641,-0.093888122,0.08243713,-0.0929487,0.124239049,0.000752511,-0.000939422,0.001203655,0.968821982,0.112993739,0.111023695
1.29,0.082252138,-0.092827443,0.081514172,-0.091905663,0.122846291,0.000737966,-0.00092178,0.001180793,0.961195462,0.111637396,0.109701119
1.3,0.081325197,-0.091778774,0.080601543,-0.090874354,0.121469161,0.000723654,-0.000904419,0.001158296,0.953571826,0.110298006,0.108394942
1.31,0.080408697,-0.090741981,0.079699126,-0.089854645,0.120107485,0.000709571,-0.000887336,0.001136158,0.94595115,0.108975362,0.107104968
1.32,0.079502522,-0.08971693,0.078806808,-0.088846405,0.118761091,0.000695714,-0.000870525,0.001114375,0.938333503,0.107669261,0.105830998
1.33,0.078606555,-0.08870349,0.077924476,-0.087849506,0.117429808,0.000682079,-0.000853984,0.001092941,0.930718944,0.106379498,0.104572838
1.34,0.077720683,-0.08770153,0.077052019,-0.086863821,0.116113467,0.000668664,-0.000837708,0.001071852,0.923107525,0.105105871,0.103330292
1.35,0.076844792,-0.086710919,0.076189326,-0.085889225,0.1148119,0.000655465,-0.000821694,0.001051102,0.91549929,0.103848176,0.102103165
1.36,0.075978769,-0.08573153,0.075336289,-0.084925593,0.113524944,0.00064248,-0.000805937,0.001030686,0.907894279,0.102606214,0.100891265
1.37,0.075122503,-0.084763236,0.0744928,-0.083972802,0.112252433,0.000629704,-0.000790434,0.0010106,0.900292524,0.101379784,0.099694399
1.38,0.074275886,-0.083805911,0.073658751,-0.083030729,0.110994205,0.000617135,-0.000775181,0.000990839,0.892694052,0.100168688,0.098512376
1.39,0.073438807,-0.08285943,0.072834038,-0.082099255,0.109750102,0.000604769,-0.000760175,0.000971397,0.885098886,0.098972729,0.097345009
1.4,0.072611161,-0.081923672,0.072018556,-0.08117826,0.108519963,0.000592605,-0.000745411,0.00095227,0.877507044,0.097791713,0.096192109
1.41,0.07179284,-0.080998513,0.071212202,-0.080267626,0.107303632,0.000580638,-0.000730887,0.000933454,0.86991854,0.096625446,0.095053491
1.42,0.07098374,-0.080083835,0.070414874,-0.079367236,0.106100955,0.000568866,-0.000716598,0.000914944,0.862333384,0.095473737,0.093928971
1.43,0.070183758,-0.079179517,0.069626471,-0.078476975,0.104911778,0.000557287,-0.000702542,0.000896735,0.854751583,0.094336396,0.092818367
1.44,0.06939279,-0.078285442,0.068846893,-0.077596728,0.103735948,0.000545896,-0.000688714,0.000878823,0.847173139,0.093213236,0.091721499
1.45,0.068610735,-0.077401494,0.068076043,-0.076726382,0.102573317,0.000534692,-0.000675112,0.000861204,0.839598054,0.092104072,0.090638188
1.46,0.067837492,-0.076527557,0.067313821,-0.075865826,0.101423735,0.000523672,-0.000661731,0.000843872,0.832026326,0.091008721,0.08956826
1.47,0.067072964,-0.075663518,0.066560131,-0.075014949,0.100287056,5.13E-04,-0.000648569,0.000826825,0.824457951,0.089927001,0.088511539
1.48,0.06631705,-0.074809263,0.065814879,-0.074173641,0.099163135,5.02E-04,-0.000635623,0.000810057,0.816892923,0.088858733,0.087467853
1.49,0.065569655,-0.073964682,0.06507797,-0.073341794,0.098051828,4.92E-04,-0.000622888,0.000793564,0.809331232,0.08780374,0.086437033
1.5,0.064830682,-0.073129664,0.06434931,-0.072519302,0.096952993,4.81E-04,-0.000610362,0.000777343,0.80177287,0.086761848,0.085418911
1.51,0.064100037,-0.072304101,0.063628807,-0.071706058,0.09586649,4.71E-04,-0.000598043,0.000761389,0.794217825,0.085732884,0.084413321
1.52,0.063377626,-0.071487884,0.06291637,-0.070901959,0.09479218,4.61E-04,-0.000585925,0.000745698,0.786666085,0.084716679,0.083420099
1.53,0.062663356,-0.070680908,0.062211909,-0.0701069,0.093729926,4.51E-04,-0.000574008,0.000730266,0.779117636,0.083713062,0.082439083
1.54,0.061957135,-0.069883067,0.061515335,-0.06932078,0.092679593,4.42E-04,-0.000562287,0.00071509,0.771572463,0.08272187,0.081470115
1.55,0.061258873,-0.069094256,0.060826559,-0.068543497,0.091641046,4.32E-04,-0.000550759,0.000700166,0.764030551,0.081742938,0.080513036
1.56,0.060568481,-0.068314374,0.060145493,-0.067774952,0.090614152,4.23E-04,-0.000539422,0.000685489,0.756491884,0.080776104,0.079567691
1.57,0.059885868,-0.067543319,0.059472053,-0.067015046,0.08959878,4.14E-04,-0.000528273,0.000671056,0.748956444,0.079821209,0.078633927
1.58,0.059210948,-0.06678099,0.058806152,-0.06626368,0.088594801,4.05E-04,-0.000517309,0.000656863,0.741424214,0.078878096,0.077711592
1.59,0.058543635,-0.066027287,0.058147705,-0.06552076,0.087602087,3.96E-04,-0.000506527,0.000642907,0.733895178,0.07794661,0.076800538
1.6,0.057883841,-0.065282113,0.057496631,-0.064786188,0.08662051,3.87E-04,-0.000495925,0.000629185,0.726369316,0.077026597,0.075900618
1.61,0.057231484,-0.06454537,0.056852846,-0.064059871,0.085649945,3.79E-04,-0.000485499,0.000615692,0.718846611,0.076117908,0.075011685
1.62,0.056586478,-0.063816962,0.056216268,-0.063341715,0.084690269,3.70E-04,-4.75E-04,0.000602425,0.711327044,0.075220392,0.074133597
1.63,0.055948742,-0.063096795,0.055586817,-0.062631629,0.083741359,3.62E-04,-4.65E-04,0.000589381,0.703810598,0.074333903,0.073266213
1.64,0.055318192,-0.062384775,0.054964413,-0.06192952,0.082803093,3.54E-04,-4.55E-04,0.000576556,0.696297254,0.073458297,0.072409393
1.65,0.054694749,-0.061680808,0.054348978,-0.0612353,0.081875352,3.46E-04,-4.46E-04,0.000563947,0.688786995,0.07259343,0.071563
1.66,0.054078332,-0.060984804,0.053740432,-0.060548878,0.080958018,3.38E-04,-4.36E-04,0.000551551,0.681279802,0.071739163,0.070726899
1.67,0.053468862,-0.060296671,0.0531387,-0.059870166,0.080050973,3.30E-04,-4.27E-04,0.000539364,0.673775659,0.070895356,0.069900956
1.68,0.052866261,-0.059616321,0.052543705,-0.059199078,0.079154102,3.23E-04,-4.17E-04,0.000527384,0.666274548,0.070061872,0.06908504
1.69,0.05227045,-0.058943664,0.051955372,-0.058535528,0.07826729,3.15E-04,-4.08E-04,0.000515606,0.658776453,0.069238578,0.068279019
1.7,0.051681355,-0.058278613,0.051373625,-0.057879429,0.077390424,3.08E-04,-3.99E-04,0.000504029,0.651281358,0.068425338,0.067482768
1.71,0.051098899,-0.057621082,0.050798392,-0.057230699,0.076523392,3.01E-04,-3.90E-04,0.000492649,0.643789247,0.067622024,0.066696158
1.72,0.050523007,-0.056970985,0.050229599,-0.056589254,0.075666084,2.93E-04,-3.82E-04,0.000481463,0.636300106,0.066828505,0.065919066
1.73,0.049953605,-0.056328238,0.049667174,-0.055955012,0.07481839,2.86E-04,-3.73E-04,0.000470468,0.628813919,0.066044654,0.06515137
1.74,0.049390621,-0.055692756,0.049111046,-0.05532789,0.073980202,2.80E-04,-3.65E-04,0.000459662,0.621330675,0.065270346,0.064392947
1.75,0.048833981,-0.055064458,0.048561144,-0.05470781,0.073151413,2.73E-04,-3.57E-04,0.00044904,0.61385036,0.064505456,0.063643679
1.76,0.048283614,-0.054443261,0.0480174,-0.054094692,0.072331918,2.66E-04,-3.49E-04,0.000438601,0.606372962,0.063749863,0.062903447
1.77,0.047739451,-0.053829086,0.047479743,-0.053488456,0.071521612,2.60E-04,-3.41E-04,0.000428342,0.598898471,0.063003445,0.062172137
1.78,0.04720142,-0.053221852,0.046948106,-0.052889026,0.070720391,2.53E-04,-3.33E-04,0.000418259,0.591426877,0.062266086,0.061449634
1.79,0.046669453,-0.052621481,0.046422421,-0.052296325,0.069928154,2.47E-04,-3.25E-04,0.000408351,0.58395817,0.061537667,0.060735824
1.8,0.046143481,-0.052027893,0.045902622,-0.051710276,0.0691448,2.41E-04,-3.18E-04,0.000398614,0.576492343,0.060818073,0.060030597
1.81,0.045623436,-0.051441014,0.045388643,-0.051130805,0.068370229,2.35E-04,-3.10E-04,0.000389047,0.56902939,0.06010719,0.059333842
1.82,0.045109253,-0.050860766,0.044880418,-0.050557838,0.067604341,2.29E-04,-3.03E-04,0.000379645,0.561569305,0.059404907,0.058645453
1.83,0.044600865,-0.050287073,0.044377884,-0.049991301,0.06684704,2.23E-04,-2.96E-04,0.000370408,0.554112085,0.058711113,0.057965321
1.84,0.044098206,-0.049719863,0.043880976,-0.049431121,0.066098229,2.17E-04,-2.89E-04,0.000361331,0.546657726,0.058025698,0.057293343
1.85,0.043601212,-0.04915906,0.043389632,-0.048877228,0.065357812,2.12E-04,-2.82E-04,0.000352413,0.539206228,0.057348556,0.056629414
1.86,0.043109819,-0.048604593,0.042903789,-0.04832955,0.064625696,2.06E-04,-2.75E-04,0.000343652,0.531757591,0.056679581,0.055973433
1.87,0.042623965,-0.048056389,0.042423386,-0.047788018,0.063901786,2.01E-04,-2.68E-04,0.000335045,0.524311817,0.056018667,0.055325297
1.88,0.042143586,-0.047514377,0.041948362,-0.047252561,0.063185992,1.95E-04,-2.62E-04,0.000326589,0.51686891,0.055365713,0.054684909
1.89,0.041668621,-0.046978488,0.041478656,-0.046723112,0.062478221,1.90E-04,-2.55E-04,0.000318282,0.509428877,0.054720616,0.05405217
1.9,0.041199009,-0.046448651,0.041014209,-0.046199603,0.061778383,1.85E-04,-2.49E-04,0.000310122,0.501991725,0.054083276,0.053426982
1.91,0.040734689,-0.045924798,0.040554962,-0.045681966,0.06108639,1.80E-04,-2.43E-04,0.000302107,0.494557463,0.053453596,0.052809252
1.92,0.040275603,-0.045406861,0.040100858,-0.045170137,0.060402153,1.75E-04,-2.37E-04,0.000294235,0.487126105,0.052831476,0.052198885
1.93,0.03982169,-0.044894774,0.039651838,-0.044664049,0.059725585,1.70E-04,-2.31E-04,0.000286502,0.479697665,0.052216821,0.051595787
1.94,0.039372893,-0.044388469,0.039207845,-0.044163638,0.0590566,1.65E-04,-2.25E-04,0.000278908,0.472272159,0.051609537,0.050999869
1.95,0.038929154,-0.043887881,0.038768823,-0.04366884,0.058395114,1.60E-04,-2.19E-04,0.000271449,0.464849609,0.051009531,0.050411039
1.96,0.038490416,-0.043392946,0.038334717,-0.043179592,0.05774104,1.56E-04,-2.13E-04,0.000264125,0.457430038,0.050416709,0.049829208
1.97,0.038056623,-0.042903599,0.037905472,-0.042695831,0.057094298,1.51E-04,-2.08E-04,0.000256932,0.45001347,0.049830982,0.049254289
1.98,0.037627719,-0.042419778,0.037481033,-0.042217496,0.056454803,1.47E-04,-2.02E-04,0.000249869,0.442599937,0.049252259,0.048686196
1.99,0.037203648,-0.041941418,0.037061346,-0.041744526,0.055822475,1.42E-04,-1.97E-04,0.000242934,0.435189471,0.048680453,0.048124842
2,0.036784357,-0.041468459,0.036646358,-0.041276859,0.055197234,1.38E-04,-1.92E-04,0.000236124,0.42778211,0.048115476,0.047570144
2.01,0.036369791,-0.04100084,0.036236016,-0.040814437,0.054578999,1.34E-04,-1.86E-04,0.000229438,0.420377895,0.047557243,0.047022018
2.02,0.035959897,-0.0405385,0.035830269,-0.040357201,0.053967692,1.30E-04,-1.81E-04,0.000222874,0.412976873,0.047005668,0.046480383
2.03,0.035554624,-0.040081378,0.035429065,-0.039905091,0.053363236,1.26E-04,-1.76E-04,0.00021643,0.405579095,0.046460669,0.045945158
2.04,0.035153917,-0.039629417,0.035032353,-0.039458052,0.052765553,1.22E-04,-1.71E-04,0.000210104,0.398184617,0.045922162,0.045416263
2.05,0.034757727,-0.039182557,0.034640083,-0.039016025,0.052174568,1.18E-04,-1.67E-04,0.000203895,0.390793503,0.045390066,0.04489362
2.06,0.034366001,-0.038740742,0.034252206,-0.038578954,0.051590205,1.14E-04,-1.62E-04,0.0001978,0.383405821,0.044864302,0.04437715
2.07,0.033978691,-0.038303912,0.033868671,-0.038146783,0.05101239,1.10E-04,-1.57E-04,0.000191818,0.376021648,0.04434479,0.043866778
2.08,0.033595745,-0.037872014,0.03348943,-0.037719458,0.050441049,1.06E-04,-1.53E-04,0.000185946,0.368641068,0.043831451,0.043362428
2.09,0.033217116,-0.037444989,0.033114436,-0.037296924,0.049876111,1.03E-04,-1.48E-04,0.000180185,0.361264174,0.04332421,0.042864025
2.1,0.032842753,-0.037022784,0.032743641,-0.036879127,0.049317502,9.91E-05,-1.44E-04,0.00017453,0.353891067,0.04282299,0.042371496
2.11,0.03247261,-0.036605344,0.032376997,-0.036466013,0.048765152,9.56E-05,-1.39E-04,0.000168982,0.34652186,0.042327716,0.041884768
2.12,0.032106638,-0.036192615,0.032014459,-0.036057531,0.048218991,9.22E-05,-1.35E-04,0.000163538,0.339156676,0.041838314,0.04140377
2.13,0.031744791,-0.035784543,0.031655979,-0.035653628,0.04767895,8.88E-05,-1.31E-04,0.000158197,0.331795652,0.041354712,0.040928431
2.14,0.031387022,-0.035381076,0.031301514,-0.035254253,0.047144959,8.55E-05,-1.27E-04,0.000152957,0.324438938,0.040876837,0.040458681
2.15,0.031033285,-0.034982162,0.030951018,-0.034859354,0.046616951,8.23E-05,-1.23E-04,0.000147816,0.3170867,0.040404618,0.039994453
2.16,0.030683535,-0.034587749,0.030604446,-0.034468882,0.046094858,7.91E-05,-1.19E-04,0.000142774,0.309739121,0.039937986,0.039535677
2.17,0.030337726,-0.034197787,0.030261754,-0.034082787,0.045578615,7.60E-05,-1.15E-04,0.000137828,0.302396403,0.039476871,0.039082287
2.18,0.029995815,-0.033812224,0.0299229,-0.03370102,0.045068156,7.29E-05,-1.11E-04,0.000132978,0.295058772,0.039021205,0.038634218
2.19,0.029657757,-0.033431012,0.02958784,-0.033323531,0.044563416,6.99E-05,-1.07E-04,0.000128221,0.287726475,0.038570922,0.038191403
2.2,0.029323509,-0.033054101,0.029256531,-0.032950274,0.04406433,6.70E-05,-1.04E-04,0.000123556,0.28039979,0.038125953,0.037753779
2.21,0.028993029,-0.032681443,0.028928932,-0.0325812,0.043570836,6.41E-05,-1.00E-04,0.000118983,0.273079024,0.037686235,0.037321282
2.22,0.028666272,-0.032312988,0.028605002,-0.032216262,0.04308287,6.13E-05,-9.67E-05,0.000114499,0.265764519,0.037251703,0.036893849
2.23,0.028343199,-0.031948691,0.028284698,-0.031855415,0.042600371,5.85E-05,-9.33E-05,0.000110103,0.258456659,0.036822292,0.036471419
2.24,0.028023766,-0.031588504,0.027967981,-0.031498612,0.042123277,5.58E-05,-8.99E-05,0.000105795,0.251155874,0.03639794,0.036053931
2.25,0.027707934,-0.031232379,0.02765481,-0.031145807,0.041651528,5.31E-05,-8.66E-05,0.000101573,0.243862645,0.035978585,0.035641324
2.26,0.027395661,-0.030880273,0.027345145,-0.030796956,0.041185064,5.05E-05,-8.33E-05,9.74346E-05,0.236577514,0.035564165,0.03523354
2.27,0.027086907,-0.030532138,0.027038948,-0.030452015,0.040723825,4.80E-05,-8.01E-05,9.33802E-05,0.229301096,0.03515462,0.034830519
2.28,0.026781633,-0.030187931,0.026736179,-0.030110939,0.040267753,4.55E-05,-7.70E-05,8.94081E-05,0.222034082,0.034749891,0.034432204
2.29,0.0264798,-0.029847606,0.026436801,-0.029773685,0.03981679,4.30E-05,-7.39E-05,8.55174E-05,0.214777264,0.034349918,0.034038537
2.3,0.026181368,-0.029511121,0.026140774,-0.029440211,0.039370879,4.06E-05,-7.09E-05,8.1707E-05,0.20753154,0.033954643,0.033649462
2.31,0.025886299,-0.02917843,0.025848063,-0.029110473,0.038929963,3.82E-05,-6.80E-05,7.79759E-05,0.20029794,0.033564009,0.033264924
2.32,0.025594557,-0.028849493,0.025558628,-0.02878443,0.038493986,3.59E-05,-6.51E-05,7.43233E-05,0.193077651,0.03317796,0.032884867
2.33,0.025306102,-0.028524266,0.025272435,-0.028462041,0.038062892,3.37E-05,-6.22E-05,7.07483E-05,0.185872039,0.03279644,0.032509238
2.34,0.025020898,-0.028202707,0.024989446,-0.028143264,0.037636628,3.15E-05,-5.94E-05,6.72501E-05,0.178682694,0.032419393,0.032137983
2.35,0.024738908,-0.027884775,0.024709626,-0.027828059,0.037215138,2.93E-05,-5.67E-05,6.38282E-05,0.171511466,0.032046764,0.031771049
2.36,0.024460096,-0.027570428,0.024432939,-0.027516386,0.03679837,2.72E-05,-5.40E-05,6.0482E-05,0.164360528,0.031678501,0.031408384
2.37,0.024184427,-0.027259628,0.02415935,-0.027208206,0.03638627,2.51E-05,-5.14E-05,5.7211E-05,0.157232443,0.031314551,0.031049936
2.38,0.023911865,-0.026952332,0.023888825,-0.026903478,0.035978786,2.30E-05,-4.89E-05,5.4015E-05,0.150130251,0.03095486,0.030695655
2.39,0.023642374,-0.026648503,0.023621328,-0.026602164,0.035575867,2.10E-05,-4.63E-05,5.0894E-05,0.143057589,0.030599378,0.030345491
2.4,0.02337592,-0.0263481,0.023356827,-0.026304226,0.03517746,1.91E-05,-4.39E-05,4.7848E-05,0.136018831,0.030248053,0.029999393
2.41,0.02311247,-0.026051085,0.023095287,-0.026009627,0.034783516,1.72E-05,-4.15E-05,4.48774E-05,0.129019287,0.029900835,0.029657314
2.42,0.022851988,-0.025757419,0.022836676,-0.025718328,0.034393985,1.53E-05,-3.91E-05,4.19832E-05,0.122065452,0.029557674,0.029319204
2.43,0.022594443,-0.025467066,0.022580961,-0.025430293,0.034008817,1.35E-05,-3.68E-05,3.91664E-05,0.115165342,0.029218522,0.028985017
2.44,0.0223398,-0.025179987,0.022328109,-0.025145485,0.033627962,1.17E-05,-3.45E-05,3.64288E-05,0.108328948,0.028883329,0.028654705
2.45,0.022088026,-0.024896145,0.022078088,-0.024863867,0.033251374,9.94E-06,-3.23E-05,3.3773E-05,0.101568844,0.028552049,0.028328222
2.46,0.021839091,-0.024615505,0.021830867,-0.024585405,0.032879004,8.22E-06,-3.01E-05,3.12025E-05,0.094901025,0.028224633,0.028005522
2.47,0.02159296,-0.024338029,0.021586414,-0.024310063,0.032510804,6.55E-06,-2.80E-05,2.8722E-05,0.088346061,0.027901036,0.027686559
2.48,0.021349604,-0.024063682,0.021344698,-0.024037805,0.032146729,4.91E-06,-2.59E-05,2.6338E-05,0.081930691,0.027581211,0.02737129
2.49,0.021108991,-0.023792429,0.021105689,-0.023768597,0.031786731,3.30E-06,-2.38E-05,2.40594E-05,0.075690043,0.027265113,0.027059669
2.5,0.020871089,-0.023524234,0.020869356,-0.023502405,0.031430766,1.73E-06,-2.18E-05,2.1898E-05,0.069670682,0.026952697,0.026751654
2.51,0.020635868,-0.023259064,0.020635669,-0.023239195,0.031078787,1.99E-07,-1.99E-05,1.98701E-05,0.063934702,0.026643919,0.026447201
2.52,0.020403298,-0.022996884,0.020404599,-0.022978934,0.030730751,-1.30E-06,-1.80E-05,1.79975E-05,0.058564956,0.026338735,0.026146268
2.53,0.02017335,-0.02273766,0.020176116,-0.022721588,0.030386612,-2.77E-06,-1.61E-05,1.63088E-05,0.053670971,0.026037103,0.025848813
2.54,0.019945993,-0.02248136,0.019950191,-0.022467125,0.030046328,-4.20E-06,-1.42E-05,1.4841E-05,0.04939382,0.025738978,0.025554794
2.55,0.019721198,-0.022227949,0.019726797,-0.022215513,0.029709855,-5.60E-06,-1.24E-05,1.36385E-05,0.045905656,0.025444321,0.025264171
2.56,0.019498937,-0.021977396,0.019505903,-0.021966719,0.029377151,-6.97E-06,-1.07E-05,1.27487E-05,0.04339654,0.025153088,0.024976903
2.57,0.019279181,-0.021729668,0.019287484,-0.021720712,0.029048173,-8.30E-06,-8.96E-06,1.22123E-05,0.042041506,0.024865239,0.02469295
2.58,0.019061901,-0.021484733,0.019071509,-0.021477461,0.02872288,-9.61E-06,-7.27E-06,1.20498E-05,0.041951911,0.024580734,0.024412274
2.59,0.01884707,-0.02124256,0.018857954,-0.021236935,0.028401229,-1.09E-05,-5.62E-06,1.22509E-05,0.043135045,0.024299532,0.024134835
2.6,0.018634661,-0.021003117,0.018646789,-0.020999103,0.028083181,-1.21E-05,-4.01E-06,1.27754E-05,0.045491153,0.024021594,0.023860594
2.61,0.018424645,-0.020766374,0.018437989,-0.020763935,0.027768696,-1.33E-05,-2.44E-06,1.35651E-05,0.048850292,0.023746882,0.023589514
2.62,0.018216996,-0.020532301,0.018231527,-0.020531402,0.027457732,-1.45E-05,-8.99E-07,1.45586E-05,0.053021695,0.023475356,0.023321558
2.63,0.018011688,-0.020300866,0.018027377,-0.020301473,0.027150251,-1.57E-05,6.07E-07,1.57008E-05,0.057829428,0.023206979,0.023056688
2.64,0.017808693,-0.020072041,0.017825512,-0.02007412,0.026846213,-1.68E-05,2.08E-06,1.69474E-05,0.063127884,0.022941713,0.022794868
2.65,0.017607986,-0.019845796,0.017625908,-0.019849313,0.026545581,-1.79E-05,3.52E-06,1.82643E-05,0.068803433,0.022679521,0.022536062
2.66,0.017409541,-0.019622102,0.01742854,-0.019627024,0.026248316,-1.90E-05,4.92E-06,1.96258E-05,0.07476993,0.022420366,0.022280234
2.67,0.017213333,-0.01940093,0.017233381,-0.019407226,0.025954379,-2.00E-05,6.30E-06,2.10134E-05,0.080962782,0.022164213,0.022027349
2.68,0.017019335,-0.019182251,0.017040407,-0.019189889,0.025663735,-2.11E-05,7.64E-06,2.24131E-05,0.087333579,0.021911026,0.021777372
2.69,0.016827525,-0.018966038,0.016849594,-0.018974986,0.025376346,-2.21E-05,8.95E-06,2.38146E-05,0.093845837,0.021660769,0.02153027
2.7,0.016637876,-0.018752262,0.016660918,-0.018762491,0.025092175,-2.30E-05,1.02E-05,2.52106E-05,0.100471821,0.021413408,0.021286007
2.71,0.016450364,-0.018540897,0.016474354,-0.018552376,0.024811187,-2.40E-05,1.15E-05,2.65952E-05,0.107190229,0.021168908,0.021044552
2.72,0.016264966,-0.018331914,0.01628988,-0.018344614,0.024533346,-2.49E-05,1.27E-05,2.79642E-05,0.113984517,0.020927236,0.020805869
2.73,0.016081657,-0.018125288,0.016107471,-0.018139179,0.024258616,-2.58E-05,1.39E-05,2.93145E-05,0.120841699,0.020688358,0.020569928
2.74,0.015900414,-0.017920991,0.015927104,-0.017936045,0.023986963,-2.67E-05,1.51E-05,3.06437E-05,0.127751473,0.02045224,0.020336696
2.75,0.015721214,-0.017718997,0.015748758,-0.017735187,0.023718352,-2.75E-05,1.62E-05,3.19499E-05,0.134705579,0.020218851,0.020106141
2.76,0.015544033,-0.01751928,0.015572408,-0.017536578,0.023452749,-2.84E-05,1.73E-05,3.32319E-05,0.141697334,0.019988158,0.019878231
2.77,0.015368849,-0.017321815,0.015398033,-0.017340194,0.023190121,-2.92E-05,1.84E-05,3.44886E-05,0.148721281,0.019760128,0.019652935
2.78,0.01519564,-0.017126576,0.01522561,-0.017146009,0.022930435,-3.00E-05,1.94E-05,3.57194E-05,0.155772926,0.019534731,0.019430223
2.79,0.015024382,-0.016933538,0.015055119,-0.016953999,0.022673656,-3.07E-05,2.05E-05,3.69237E-05,0.162848537,0.019311936,0.019210064
2.8,0.014855055,-0.016742676,0.014886536,-0.016764139,0.022419753,-3.15E-05,2.15E-05,3.81012E-05,0.169944995,0.019091711,0.018992429
2.81,0.014687636,-0.016553966,0.014719841,-0.016576406,0.022168693,-3.22E-05,2.24E-05,3.92518E-05,0.177059673,0.018874027,0.018777288
2.82,0.014522104,-0.016367384,0.014555012,-0.016390776,0.021920445,-3.29E-05,2.34E-05,4.03753E-05,0.184190346,0.018658853,0.018564611
2.83,0.014358437,-0.016182904,0.014392029,-0.016207225,0.021674977,-3.36E-05,2.43E-05,4.14718E-05,0.191335116,0.01844616,0.018354371
2.84,0.014196615,-0.016000505,0.014230872,-0.016025729,0.021432258,-3.43E-05,2.52E-05,4.25414E-05,0.198492355,0.018235918,0.018146537
2.85,0.014036617,-0.015820161,0.014071518,-0.015846266,0.021192258,-3.49E-05,2.61E-05,4.35841E-05,0.205660662,0.018028099,0.017941083
2.86,0.013878422,-0.015641851,0.013913949,-0.015668813,0.020954945,-3.55E-05,2.70E-05,4.46003E-05,0.212838822,0.017822675,0.01773798
2.87,0.01372201,-0.01546555,0.013758145,-0.015493348,0.020720289,-3.61E-05,2.78E-05,4.559E-05,0.220025778,0.017619616,0.017537201
2.88,0.013567361,-0.015291237,0.013604085,-0.015319848,0.020488262,-3.67E-05,2.86E-05,4.65536E-05,0.227220607,0.017418896,0.017338718
2.89,0.013414454,-0.015118889,0.01345175,-0.015148291,0.020258832,-3.73E-05,2.94E-05,4.74913E-05,0.234422499,0.017220486,0.017142506
2.9,0.013263271,-0.014948484,0.013301121,-0.014978655,0.020031972,-3.79E-05,3.02E-05,4.84034E-05,0.24163074,0.01702436,0.016948536
2.91,0.013113792,-0.01478,0.013152179,-0.014810919,0.019807653,-3.84E-05,3.09E-05,4.92903E-05,0.248844699,0.016830491,0.016756785
2.92,0.012965997,-0.014613415,0.013004904,-0.014645061,0.019585846,-3.89E-05,3.16E-05,5.01523E-05,0.256063816,0.016638852,0.016567224
2.93,0.012819868,-0.014448708,0.012859279,-0.014481062,0.019366522,-3.94E-05,3.24E-05,5.09897E-05,0.263287592,0.016449417,0.016379829
2.94,0.012675386,-0.014285857,0.012715284,-0.014318898,0.019149655,-3.99E-05,3.30E-05,5.18028E-05,0.270515584,0.01626216,0.016194575
2.95,0.012532532,-0.014124843,0.012572901,-0.014158551,0.018935216,-4.04E-05,3.37E-05,5.25921E-05,0.277747392,0.016077056,0.016011437
2.96,0.012391289,-0.013965643,0.012432113,-0.014,0.018723179,-4.08E-05,3.44E-05,5.33578E-05,0.28498266,0.015894079,0.01583039
2.97,0.012251637,-0.013808238,0.012292902,-0.013843224,0.018513516,-4.13E-05,3.50E-05,5.41004E-05,0.292221066,0.015713205,0.015651409
2.98,0.012113559,-0.013652607,0.012155249,-0.013688205,0.018306202,-4.17E-05,3.56E-05,5.48202E-05,0.299462318,0.01553441,0.015474471
2.99,0.011977037,-0.01349873,0.012019137,-0.013534921,0.018101208,-4.21E-05,3.62E-05,5.55175E-05,0.306706155,0.015357667,0.015299552
3,0.011842054,-0.013346588,0.01188455,-0.013383354,0.017898511,-4.25E-05,3.68E-05,5.61928E-05,0.313952339,0.015182955,0.015126629
3.01,0.011708592,-0.013196161,0.01175147,-0.013233484,0.017698083,-4.29E-05,3.73E-05,5.68464E-05,0.321200654,0.015010248,0.014955678
3.02,0.011576634,-0.01304743,0.011619879,-0.013085293,0.0174999,-4.32E-05,3.79E-05,5.74786E-05,0.328450901,0.014839523,0.014786677
3.03,0.011446164,-0.012900375,0.011489763,-0.012938761,0.017303936,-4.36E-05,3.84E-05,5.80898E-05,0.335702903,0.014670758,0.014619602
3.04,0.011317163,-0.012754977,0.011361103,-0.012793871,0.017110166,-4.39E-05,3.89E-05,5.86804E-05,0.342956494,0.01450393,0.014454432
3.05,0.011189617,-0.012611219,0.011233884,-0.012650603,0.016918567,-4.43E-05,3.94E-05,5.92508E-05,0.350211526,0.014339015,0.014291144
3.06,0.011063508,-0.012469081,0.01110809,-0.012508939,0.016729113,-4.46E-05,3.99E-05,5.98012E-05,0.357467859,0.014175992,0.014129716
3.07,0.010938821,-0.012328545,0.010983704,-0.012368862,0.016541781,-4.49E-05,4.03E-05,6.03321E-05,0.364725368,0.014014838,0.013970128
3.08,0.010815538,-0.012189594,0.010860711,-0.012230354,0.016356546,-4.52E-05,4.08E-05,6.08437E-05,0.371983936,0.013855531,0.013812357
3.09,0.010693645,-0.012052208,0.010739095,-0.012093397,0.016173386,-4.54E-05,4.12E-05,6.13365E-05,0.379243456,0.013698051,0.013656384
3.1,0.010573126,-0.011916371,0.010618841,-0.011957973,0.015992277,-4.57E-05,4.16E-05,6.18108E-05,0.38650383,0.013542376,0.013502185
3.11,0.010453965,-0.011782066,0.010499934,-0.011824066,0.015813196,-4.60E-05,4.20E-05,6.22668E-05,0.393764966,0.013388484,0.013349743
3.12,0.010336147,-0.011649274,0.010382358,-0.011691659,0.01563612,-4.62E-05,4.24E-05,6.2705E-05,0.401026779,0.013236355,0.013199035
3.13,0.010219657,-0.011517979,0.010266099,-0.011560735,0.015461027,-4.64E-05,4.28E-05,6.31257E-05,0.408289192,0.013085969,0.013050042
3.14,0.01010448,-0.011388163,0.010151141,-0.011431276,0.015287895,-4.67E-05,4.31E-05,6.35292E-05,0.415552131,0.012937305,0.012902745
3.15,0.009990601,-0.011259812,0.010037471,-0.011303268,0.015116702,-4.69E-05,4.35E-05,6.39158E-05,0.422815531,0.012790344,0.012757122
3.16,0.009878005,-0.011132906,0.009925073,-0.011176693,0.014947426,-4.71E-05,4.38E-05,6.42858E-05,0.430079327,0.012645064,0.012613157
3.17,0.009766678,-0.011007431,0.009813934,-0.011051535,0.014780045,-4.73E-05,4.41E-05,6.46396E-05,0.437343462,0.012501448,0.012470828
3.18,0.009656606,-0.010883371,0.00970404,-0.010927779,0.014614539,-4.74E-05,4.44E-05,6.49774E-05,0.444607883,0.012359475,0.012330117
3.19,0.009547775,-0.010760709,0.009595376,-0.010805409,0.014450886,-4.76E-05,4.47E-05,6.52996E-05,0.451872537,0.012219126,0.012191006
3.2,0.00944017,-0.010639429,0.009487929,-0.01068441,0.014289066,-4.78E-05,4.50E-05,6.56064E-05,0.459137379,0.012080383,0.012053476
3.21,0.009333777,-0.010519517,0.009381685,-0.010564765,0.014129058,-4.79E-05,4.52E-05,6.58983E-05,0.466402363,0.011943227,0.011917509
3.22,0.009228584,-0.010400956,0.009276631,-0.01044646,0.013970842,-4.80E-05,4.55E-05,6.61753E-05,0.47366745,0.01180764,0.011783087
3.23,0.009124577,-0.010283731,0.009172753,-0.01032948,0.013814397,-4.82E-05,4.57E-05,6.64379E-05,0.480932601,0.011673603,0.011650191
3.24,0.009021741,-0.010167828,0.009070039,-0.01021381,0.013659704,-4.83E-05,4.60E-05,6.66864E-05,0.488197779,0.011541098,0.011518805
3.25,0.008920065,-0.010053231,0.008968474,-0.010099436,0.013506744,-4.84E-05,4.62E-05,6.69209E-05,0.495462951,0.011410108,0.011388912
3.26,0.008819534,-0.009939925,0.008868047,-0.009986342,0.013355496,-4.85E-05,4.64E-05,6.71418E-05,0.502728086,0.011280614,0.011260493
3.27,0.008720136,-0.009827897,0.008768744,-0.009874515,0.013205942,-4.86E-05,4.66E-05,6.73494E-05,0.509993153,0.011152601,0.011133532
3.28,0.008621859,-0.009717131,0.008670553,-0.00976394,0.013058063,-4.87E-05,4.68E-05,6.75439E-05,0.517258125,0.01102605,0.011008012
3.29,0.008524689,-0.009607614,0.008573462,-0.009654603,0.01291184,-4.88E-05,4.70E-05,6.77256E-05,0.524522976,0.010900945,0.010883916
3.3,0.008428614,-0.009499332,0.008477458,-0.009546491,0.012767254,-4.88E-05,4.72E-05,6.78947E-05,0.531787681,0.010777269,0.010761229
3.31,0.008333623,-0.00939227,0.008382529,-0.009439589,0.012624288,-4.89E-05,4.73E-05,6.80515E-05,0.539052217,0.010655005,0.010639934
3.32,0.008239701,-0.009286414,0.008288663,-0.009333885,0.012482922,-4.90E-05,4.75E-05,6.81963E-05,0.546316562,0.010534137,0.010520015
3.33,0.008146838,-0.009181752,0.008195848,-0.009229364,0.012343139,-4.90E-05,4.76E-05,6.83292E-05,0.553580695,0.010414649,0.010401456
3.34,0.008055022,-0.009078269,0.008104073,-0.009126013,0.012204922,-4.91E-05,4.77E-05,6.84506E-05,0.560844599,0.010296525,0.010284242
3.35,0.007964241,-0.008975953,0.008013325,-0.00902382,0.012068252,-4.91E-05,4.79E-05,6.85607E-05,0.568108253,0.010179749,0.010168356
3.36,0.007874482,-0.008874789,0.007923593,-0.008922772,0.011933113,-4.91E-05,4.80E-05,6.86597E-05,0.575371641,0.010064305,0.010053785
3.37,0.007785736,-0.008774766,0.007834866,-0.008822855,0.011799487,-4.91E-05,4.81E-05,6.87479E-05,0.582634748,0.009950179,0.009940512
3.38,0.007697989,-0.008675871,0.007747133,-0.008724057,0.011667357,-4.91E-05,4.82E-05,6.88255E-05,0.589897557,0.009837355,0.009828524
3.39,0.007611232,-0.00857809,0.007660382,-0.008626365,0.011536707,-4.91E-05,4.83E-05,6.88926E-05,0.597160053,0.009725818,0.009717804
3.4,0.007525452,-0.008481411,0.007574602,-0.008529767,0.01140752,-4.92E-05,4.84E-05,6.89496E-05,0.604422225,0.009615553,0.009608339
3.41,0.007440639,-0.008385822,0.007489783,-0.008434251,0.01127978,-4.91E-05,4.84E-05,6.89966E-05,0.611684058,0.009506546,0.009500114
3.42,0.007356781,-0.00829131,0.007405914,-0.008339805,0.01115347,-4.91E-05,4.85E-05,6.90339E-05,0.618945541,0.009398781,0.009393116
3.43,0.007273869,-0.008197864,0.007322983,-0.008246416,0.011028575,-4.91E-05,4.86E-05,6.90617E-05,0.626206661,0.009292245,0.009287329
3.44,0.007191892,-0.00810547,0.007240982,-0.008154073,0.010905078,-4.91E-05,4.86E-05,6.90801E-05,0.633467409,0.009186923,0.009182741
3.45,0.007110838,-0.008014118,0.007159899,-0.008062764,0.010782964,-4.91E-05,4.86E-05,6.90894E-05,0.640727773,0.009082802,0.009079336
3.46,0.007030697,-0.007923796,0.007079723,-0.007972477,0.010662217,-4.90E-05,4.87E-05,6.90899E-05,0.647987744,0.008979868,0.008977103
3.47,0.00695146,-0.007834492,0.007000446,-0.007883202,0.010542823,-4.90E-05,4.87E-05,6.90816E-05,0.655247312,0.008878106,0.008876027
3.48,0.006873116,-0.007746194,0.006922056,-0.007794926,0.010424765,-4.89E-05,4.87E-05,6.90647E-05,0.66250647,0.008777504,0.008776095
3.49,0.006795655,-0.007658891,0.006844544,-0.007707639,0.01030803,-4.89E-05,4.87E-05,6.90396E-05,0.669765208,0.008678048,0.008677295
3.5,0.006719067,-0.007572573,0.0067679,-0.007621329,0.010192602,-4.88E-05,4.88E-05,6.90063E-05,0.67702352,0.008579724,0.008579612
3.51,0.006643342,-0.007487227,0.006692114,-0.007535986,0.010078466,-4.88E-05,4.88E-05,6.89651E-05,0.684281396,0.008482521,0.008483035
3.52,0.00656847,-0.007402843,0.006617177,-0.007451599,0.009965608,-4.87E-05,4.88E-05,6.89161E-05,0.691538831,0.008386425,0.008387551
3.53,0.006494442,-0.00731941,0.006543078,-0.007368156,0.009854014,-4.86E-05,4.87E-05,6.88594E-05,0.698795817,0.008291422,0.008293146
3.54,0.006421249,-0.007236918,0.00646981,-0.007285648,0.00974367,-4.86E-05,4.87E-05,6.87954E-05,0.706052348,0.008197502,0.00819981
3.55,0.00634888,-0.007155355,0.006397362,-0.007204064,0.009634562,-4.85E-05,4.87E-05,6.87241E-05,0.713308419,0.00810465,0.008107529
3.56,0.006277328,-0.007074712,0.006325725,-0.007123393,0.009526675,-4.84E-05,4.87E-05,6.86458E-05,0.720564023,0.008012856,0.008016293
3.57,0.006206581,-0.006994977,0.006254891,-0.007043626,0.009419996,-4.83E-05,4.86E-05,6.85605E-05,0.727819155,0.007922106,0.007926087
3.58,0.006136632,-0.006916141,0.00618485,-0.006964752,0.009314512,-4.82E-05,4.86E-05,6.84685E-05,0.73507381,0.007832389,0.007836902
3.59,0.006067471,-0.006838194,0.006115593,-0.006886761,0.009210209,-4.81E-05,4.86E-05,6.837E-05,0.742327983,0.007743693,0.007748725
3.6,0.00599909,-0.006761125,0.006047111,-0.006809644,0.009107074,-4.80E-05,4.85E-05,6.8265E-05,0.74958167,0.007656006,0.007661545
3.61,0.005931479,-0.006684925,0.005979396,-0.00673339,0.009005094,-4.79E-05,4.85E-05,6.81537E-05,0.756834865,0.007569317,0.00757535
3.62,0.00586463,-0.006609584,0.00591244,-0.00665799,0.008904256,-4.78E-05,4.84E-05,6.80363E-05,0.764087566,0.007483613,0.007490129
3.63,0.005798535,-0.006535092,0.005846233,-0.006583434,0.008804547,-4.77E-05,4.83E-05,6.7913E-05,0.771339767,0.007398885,0.007405872
3.64,0.005733184,-0.006461439,0.005780768,-0.006509714,0.008705955,-4.76E-05,4.83E-05,6.77838E-05,0.778591466,0.00731512,0.007322566
3.65,0.00566857,-0.006388617,0.005716036,-0.006436818,0.008608467,-4.75E-05,4.82E-05,6.7649E-05,0.785842658,0.007232308,0.007240202
3.66,0.005604685,-0.006316615,0.005652029,-0.006364739,0.00851207,-4.73E-05,4.81E-05,6.75087E-05,0.79309334,0.007150437,0.007158769
3.67,0.005541519,-0.006245425,0.005588738,-0.006293468,0.008416753,-4.72E-05,4.80E-05,6.73629E-05,0.800343509,0.007069498,0.007078255
3.68,0.005479065,-0.006175037,0.005526156,-0.006222994,0.008322503,-4.71E-05,4.80E-05,6.7212E-05,0.807593163,0.006989478,0.00699865
3.69,0.005417315,-0.006105442,0.005464275,-0.006153309,0.008229308,-4.70E-05,4.79E-05,6.70559E-05,0.814842297,0.006910368,0.006919945
3.7,0.005356261,-0.006036632,0.005403087,-0.006084405,0.008137157,-4.68E-05,4.78E-05,6.68948E-05,0.82209091,0.006832157,0.006842129
3.71,0.005295895,-0.005968597,0.005342584,-0.006016273,0.008046038,-4.67E-05,4.77E-05,6.67289E-05,0.829338999,0.006754835,0.006765191
3.72,0.005236209,-0.005901329,0.005282758,-0.005948903,0.00795594,-4.65E-05,4.76E-05,6.65583E-05,0.83658656,0.006678392,0.006689122
3.73,0.005177196,-0.00583482,0.005223603,-0.005882288,0.00786685,-4.64E-05,4.75E-05,6.63831E-05,0.843833593,0.006602817,0.006613912
3.74,0.005118849,-0.00576906,0.005165109,-0.005816418,0.007778758,-4.63E-05,4.74E-05,6.62035E-05,0.851080095,0.006528101,0.00653955
3.75,0.005061158,-0.005704041,0.005107271,-0.005751287,0.007691652,-4.61E-05,4.72E-05,6.60195E-05,0.858326064,0.006454234,0.006466028
3.76,0.005004118,-0.005639754,0.005050081,-0.005686884,0.007605522,-4.60E-05,4.71E-05,6.58312E-05,0.865571497,0.006381206,0.006393336
3.77,0.004947721,-0.005576193,0.00499353,-0.005623203,0.007520356,-4.58E-05,4.70E-05,6.56389E-05,0.872816393,0.006309007,0.006321465
3.78,0.004891959,-0.005513348,0.004937614,-0.005560235,0.007436144,-4.57E-05,4.69E-05,6.54426E-05,0.88006075,0.006237629,0.006250404
3.79,0.004836826,-0.005451211,0.004882323,-0.005497972,0.007352875,-4.55E-05,4.68E-05,6.52424E-05,0.887304567,0.006167061,0.006180146
3.8,0.004782314,-0.005389774,0.004827651,-0.005436406,0.007270538,-4.53E-05,4.66E-05,6.50384E-05,0.894547841,0.006097294,0.00611068
3.81,0.004728417,-0.00532903,0.004773592,-0.00537553,0.007189124,-4.52E-05,4.65E-05,6.48308E-05,0.901790572,0.00602832,0.006041997
3.82,0.004675127,-0.00526897,0.004720138,-0.005315335,0.007108621,-4.50E-05,4.64E-05,6.46197E-05,0.909032757,0.005960129,0.00597409
3.83,0.004622437,-0.005209587,0.004667282,-0.005255815,0.007029019,-4.48E-05,4.62E-05,6.44051E-05,0.916274397,0.005892712,0.005906948
3.84,0.004570342,-0.005150874,0.004615018,-0.005196961,0.006950309,-4.47E-05,4.61E-05,6.41872E-05,0.923515488,0.00582606,0.005840564
3.85,0.004518833,-0.005092822,0.00456334,-0.005138766,0.00687248,-4.45E-05,4.59E-05,6.3966E-05,0.930756031,0.005760165,0.005774929
3.86,0.004467905,-0.005035425,0.00451224,-0.005081222,0.006795523,-4.43E-05,4.58E-05,6.37417E-05,0.937996024,0.005695018,0.005710033
3.87,0.004417551,-0.004978674,0.004461713,-0.005024323,0.006719427,-4.42E-05,4.56E-05,6.35144E-05,0.945235465,0.00563061,0.00564587
3.88,0.004367765,-0.004922563,0.004411751,-0.004968061,0.006644184,-4.40E-05,4.55E-05,6.32841E-05,0.952474355,0.005566933,0.00558243
3.89,0.004318539,-0.004867085,0.004362349,-0.004912429,0.006569783,-4.38E-05,4.53E-05,6.3051E-05,0.959712692,0.005503979,0.005519705
3.9,0.004269869,-0.004812231,0.0043135,-0.004857421,0.006496215,-4.36E-05,4.52E-05,6.28152E-05,0.966950475,0.005441739,0.005457687
3.91,0.004221746,-0.004757996,0.004265198,-0.004803028,0.006423472,-4.35E-05,4.50E-05,6.25767E-05,0.974187703,0.005380205,0.005396369
3.92,0.004174167,-0.004704373,0.004217437,-0.004749244,0.006351542,-4.33E-05,4.49E-05,6.23356E-05,0.981424376,0.005319369,0.005335742
3.93,0.004127123,-0.004651353,0.00417021,-0.004696062,0.006280418,-4.31E-05,4.47E-05,6.2092E-05,0.988660492,0.005259223,0.005275798
3.94,0.00408061,-0.004598931,0.004123513,-0.004643476,0.006210091,-4.29E-05,4.45E-05,6.18461E-05,0.995896052,0.00519976,0.005216529
3.95,0.004034621,-0.0045471,0.004077338,-0.004591479,0.006140551,-4.27E-05,4.44E-05,6.15978E-05,1.003131055,0.005140971,0.005157929
3.96,0.00398915,-0.004495853,0.004031681,-0.004540064,0.00607179,-4.25E-05,4.42E-05,6.13473E-05,1.010365499,0.005082849,0.005099989
3.97,0.003944191,-0.004445184,0.003986534,-0.004489225,0.006003799,-4.23E-05,4.40E-05,6.10946E-05,1.017599385,0.005025386,0.005042702
3.98,0.00389974,-0.004395086,0.003941893,-0.004438955,0.005936569,-4.22E-05,4.39E-05,6.08399E-05,1.024832712,0.004968575,0.00498606
3.99,0.003855789,-0.004345552,0.003897753,-0.004389248,0.005870092,-4.20E-05,4.37E-05,6.05832E-05,1.03206548,0.004912407,0.004930056
4,0.003812334,-0.004296577,0.003854106,-0.004340098,0.005804359,-4.18E-05,4.35E-05,6.03246E-05,1.039297687,0.004856877,0.004874684
4.01,0.003769368,-0.004248153,0.003810948,-0.004291498,0.005739362,-4.16E-05,4.33E-05,6.00641E-05,1.046529334,0.004801976,0.004819935
4.02,0.003726886,-0.004200275,0.003768274,-0.004243442,0.005675094,-4.14E-05,4.32E-05,5.98019E-05,1.053760421,0.004747698,0.004765803
4.03,0.003684884,-0.004152937,0.003726077,-0.004195925,0.005611545,-4.12E-05,4.30E-05,5.9538E-05,1.060990946,0.004694035,0.00471228
4.04,0.003643355,-0.004106133,0.003684353,-0.004148939,0.005548707,-4.10E-05,4.28E-05,5.92724E-05,1.068220911,0.00464098,0.004659361
4.05,0.003602293,-0.004059856,0.003643096,-0.00410248,0.005486573,-4.08E-05,4.26E-05,5.90054E-05,1.075450313,0.004588527,0.004607037
4.06,0.003561695,-0.0040141,0.003602301,-0.004056541,0.005425135,-4.06E-05,4.24E-05,5.87368E-05,1.082679154,0.004536668,0.004555302
4.07,0.003521554,-0.00396886,0.003561963,-0.004011116,0.005364385,-4.04E-05,4.23E-05,5.84668E-05,1.089907433,0.004485397,0.004504151
4.08,0.003481866,-0.003924131,0.003522076,-0.0039662,0.005304315,-4.02E-05,4.21E-05,5.81955E-05,1.097135149,0.004434707,0.004453575
4.09,0.003442624,-0.003879905,0.003482636,-0.003921787,0.005244918,-4.00E-05,4.19E-05,5.79229E-05,1.104362304,0.004384591,0.004403568
4.1,0.003403825,-0.003836177,0.003443638,-0.003877871,0.005186186,-3.98E-05,4.17E-05,5.76491E-05,1.111588895,0.004335043,0.004354125
4.11,0.003365464,-0.003792943,0.003405077,-0.003834447,0.005128112,-3.96E-05,4.15E-05,5.73741E-05,1.118814924,0.004286056,0.004305238
4.12,0.003327534,-0.003750195,0.003366947,-0.003791509,0.005070688,-3.94E-05,4.13E-05,5.7098E-05,1.126040391,0.004237625,0.004256901
4.13,0.003290033,-0.00370793,0.003329244,-0.003749052,0.005013907,-3.92E-05,4.11E-05,5.68209E-05,1.133265294,0.004189742,0.004209109
4.14,0.003252953,-0.003666141,0.003291964,-0.003707071,0.004957761,-3.90E-05,4.09E-05,5.65428E-05,1.140489635,0.004142402,0.004161854
4.15,0.003216292,-0.003624823,0.0032551,-0.00366556,0.004902245,-3.88E-05,4.07E-05,5.62637E-05,1.147713413,0.004095598,0.004115132
4.16,0.003180044,-0.00358397,0.00321865,-0.003624513,0.00484735,-3.86E-05,4.05E-05,5.59838E-05,1.154936627,0.004049324,0.004068935
4.17,0.003144204,-0.003543578,0.003182608,-0.003583926,0.00479307,-3.84E-05,4.03E-05,5.57031E-05,1.162159279,0.004003574,0.004023258
4.18,0.003108768,-0.003503641,0.00314697,-0.003543794,0.004739398,-3.82E-05,4.02E-05,5.54216E-05,1.169381368,0.003958342,0.003978095
4.19,0.003073732,-0.003464154,0.00311173,-0.003504111,0.004686326,-3.80E-05,4.00E-05,5.51395E-05,1.176602894,0.003913623,0.003933441
4.2,0.003039091,-0.003425113,0.003076885,-0.003464872,0.004633849,-3.78E-05,3.98E-05,5.48566E-05,1.183823857,0.00386941,0.003889288
4.21,0.00300484,-0.003386511,0.003042431,-0.003426073,0.00458196,-3.76E-05,3.96E-05,5.45732E-05,1.191044257,0.003825698,0.003845633
4.22,0.002970975,-0.003348344,0.003008362,-0.003387708,0.004530652,-3.74E-05,3.94E-05,5.42892E-05,1.198264095,0.00378248,0.003802469
4.23,0.002937491,-0.003310608,0.002974674,-0.003349773,0.004479918,-3.72E-05,3.92E-05,5.40047E-05,1.205483369,0.003739752,0.00375979
4.24,0.002904385,-0.003273296,0.002941364,-0.003312262,0.004429752,-3.70E-05,3.90E-05,5.37197E-05,1.212702081,0.003697508,0.003717591
4.25,0.002871652,-0.003236406,0.002908427,-0.003275172,0.004380148,-3.68E-05,3.88E-05,5.34343E-05,1.219920231,0.003655742,0.003675868
4.26,0.002839288,-0.003199931,0.002875859,-0.003238497,0.0043311,-3.66E-05,3.86E-05,5.31486E-05,1.227137818,0.003614449,0.003634613
4.27,0.002807289,-0.003163867,0.002843655,-0.003202233,0.004282601,-3.64E-05,3.84E-05,5.28625E-05,1.234354843,0.003573623,0.003593823
4.28,0.00277565,-0.003128209,0.002811812,-0.003166374,0.004234645,-3.62E-05,3.82E-05,5.25761E-05,1.241571306,0.00353326,0.003553491
4.29,0.002744368,-0.003092954,0.002780326,-0.003130918,0.004187225,-3.60E-05,3.80E-05,5.22895E-05,1.248787206,0.003493353,0.003513613
4.3,0.002713439,-0.003058096,0.002749192,-0.003095858,0.004140337,-3.58E-05,3.78E-05,5.20027E-05,1.256002545,0.003453898,0.003474183
4.31,0.002682858,-0.00302363,0.002718407,-0.003061191,0.004093974,-3.55E-05,3.76E-05,5.17158E-05,1.263217322,0.00341489,0.003435197
4.32,0.002652622,-0.002989553,0.002687966,-0.003026912,0.00404813,-3.53E-05,3.74E-05,5.14287E-05,1.270431538,0.003376323,0.003396649
4.33,0.002622726,-0.00295586,0.002657867,-0.002993017,0.0040028,-3.51E-05,3.72E-05,5.11416E-05,1.277645192,0.003338192,0.003358535
4.34,0.002593168,-0.002922547,0.002628104,-0.002959501,0.003957977,-3.49E-05,3.70E-05,5.08544E-05,1.284858285,0.003300493,0.003320849
4.35,0.002563942,-0.00288961,0.002598675,-0.002926361,0.003913656,-3.47E-05,3.68E-05,5.05672E-05,1.292070817,0.003263221,0.003283587
4.36,0.002535046,-0.002857043,0.002569575,-0.002893592,0.003869831,-3.45E-05,3.65E-05,5.028E-05,1.299282788,0.00322637,0.003246744
4.37,0.002506476,-0.002824844,0.002540801,-0.00286119,0.003826497,-3.43E-05,3.63E-05,4.9993E-05,1.306494199,0.003189937,0.003210315
4.38,0.002478227,-0.002793007,0.00251235,-0.002829151,0.003783648,-3.41E-05,3.61E-05,4.9706E-05,1.313705049,0.003153915,0.003174295
4.39,0.002450297,-0.002761529,0.002484217,-0.00279747,0.003741279,-3.39E-05,3.59E-05,4.94191E-05,1.320915339,0.003118302,0.003138681
4.4,0.002422682,-0.002730406,0.002456399,-0.002766144,0.003699385,-3.37E-05,3.57E-05,4.91325E-05,1.328125068,0.003083091,0.003103467
4.41,0.002395378,-0.002699634,0.002428892,-0.002735169,0.00365796,-3.35E-05,3.55E-05,4.8846E-05,1.335334238,0.003048278,0.003068649
4.42,0.002368382,-0.002669209,0.002401694,-0.002704541,0.003616998,-3.33E-05,3.53E-05,4.85597E-05,1.342542849,0.003013859,0.003034222
4.43,0.00234169,-0.002639126,0.0023748,-0.002674256,0.003576495,-3.31E-05,3.51E-05,4.82738E-05,1.3497509,0.00297983,0.003000182
4.44,0.002315298,-0.002609383,0.002348207,-0.00264431,0.003536446,-3.29E-05,3.49E-05,4.79881E-05,1.356958392,0.002946185,0.002966524
4.45,0.002289205,-0.002579975,0.002321912,-0.002614699,0.003496845,-3.27E-05,3.47E-05,4.77027E-05,1.364165325,0.002912921,0.002933245
4.46,0.002263405,-0.002550898,0.002295911,-0.00258542,0.003457688,-3.25E-05,3.45E-05,4.74178E-05,1.3713717,0.002880034,0.00290034
4.47,0.002237896,-0.002522149,0.002270202,-0.002556469,0.003418969,-3.23E-05,3.43E-05,4.71331E-05,1.378577516,0.002847518,0.002867805
4.48,0.002212675,-0.002493724,0.00224478,-0.002527842,0.003380684,-3.21E-05,3.41E-05,4.68489E-05,1.385782774,0.00281537,0.002835635
4.49,0.002187737,-0.002465619,0.002219643,-0.002499535,0.003342827,-3.19E-05,3.39E-05,4.65652E-05,1.392987474,0.002783585,0.002803827
4.5,0.002163081,-0.002437831,0.002194788,-0.002471546,0.003305394,-3.17E-05,3.37E-05,4.62819E-05,1.400191616,0.00275216,0.002772376
4.51,0.002138703,-0.002410356,0.002170211,-0.002443869,0.003268381,-3.15E-05,3.35E-05,4.5999E-05,1.407395201,0.002721091,0.002741278
4.52,0.002114599,-0.002383191,0.002145909,-0.002416503,0.003231782,-3.13E-05,3.33E-05,4.57167E-05,1.414598229,0.002690372,0.00271053
4.53,0.002090767,-0.002356332,0.002121879,-0.002389444,0.003195593,-3.11E-05,3.31E-05,4.5435E-05,1.4218007,0.002660002,0.002680128
4.54,0.002067204,-0.002329776,0.002098119,-0.002362687,0.003159809,-3.09E-05,3.29E-05,4.51537E-05,1.429002615,0.002629974,0.002650067
4.55,0.002043906,-0.002303519,0.002074624,-0.00233623,0.003124426,-3.07E-05,3.27E-05,4.48731E-05,1.436203973,0.002600286,0.002620343
4.56,0.002020871,-0.002277558,0.002051393,-0.002310069,0.003089438,-3.05E-05,3.25E-05,4.45931E-05,1.443404775,0.002570934,0.002590954
4.57,0.001998096,-0.002251889,0.002028421,-0.002284201,0.003054843,-3.03E-05,3.23E-05,4.43137E-05,1.450605021,0.002541913,0.002561895
4.58,0.001975577,-0.00222651,0.002005707,-0.002258623,0.003020635,-3.01E-05,3.21E-05,4.4035E-05,1.457804711,0.002513221,0.002533162
4.59,0.001953312,-0.002201417,0.001983248,-0.002233331,0.002986811,-2.99E-05,3.19E-05,4.37569E-05,1.465003847,0.002484853,0.002504752
4.6,0.001931298,-0.002176606,0.001961039,-0.002208322,0.002953365,-2.97E-05,3.17E-05,4.34795E-05,1.472202427,0.002456805,0.002476661
4.61,0.001909532,-0.002152076,0.00193908,-0.002183594,0.002920293,-2.95E-05,3.15E-05,4.32028E-05,1.479400452,0.002429075,0.002448885
4.62,0.001888011,-0.002127821,0.001917366,-0.002159142,0.002887592,-2.94E-05,3.13E-05,4.29269E-05,1.486597923,0.002401658,0.002421422
4.63,0.001866733,-0.00210384,0.001895896,-0.002134964,0.002855257,-2.92E-05,3.11E-05,4.26517E-05,1.49379484,0.002374551,0.002394267
4.64,0.001845694,-0.00208013,0.001874666,-0.002111057,0.002823284,-2.90E-05,3.09E-05,4.23772E-05,1.500991203,0.002347751,0.002367417
4.65,0.001824893,-0.002056686,0.001853673,-0.002087417,0.002791669,-2.88E-05,3.07E-05,4.21036E-05,1.508187012,0.002321253,0.002340868
4.66,0.001804326,-0.002033507,0.001832916,-0.002064043,0.002760408,-2.86E-05,3.05E-05,4.18307E-05,1.515382267,0.002295055,0.002314618
4.67,0.001783991,-0.002010589,0.001812391,-0.00204093,0.002729497,-2.84E-05,3.03E-05,4.15587E-05,1.52257697,0.002269153,0.002288662
4.68,0.001763885,-0.001987929,0.001792096,-0.002018076,0.002698933,-2.82E-05,3.01E-05,4.12875E-05,1.52977112,0.002243544,0.002262998
4.69,0.001744006,-0.001965525,0.001772028,-0.001995477,0.00266871,-2.80E-05,3.00E-05,4.10171E-05,1.536964717,0.002218224,0.002237622
4.7,0.001724351,-0.001943373,0.001752185,-0.001973132,0.002638826,-2.78E-05,2.98E-05,4.07476E-05,1.544157762,0.00219319,0.002212531
4.71,0.001704917,-0.001921471,0.001732564,-0.001951037,0.002609277,-2.76E-05,2.96E-05,4.0479E-05,1.551350254,0.002168439,0.002187722
4.72,0.001685702,-0.001899816,0.001713163,-0.00192919,0.002580058,-2.75E-05,2.94E-05,4.02113E-05,1.558542195,0.002143968,0.002163191
4.73,0.001666704,-0.001878404,0.001693979,-0.001907587,0.002551167,-2.73E-05,2.92E-05,3.99445E-05,1.565733585,0.002119773,0.002138936
4.74,0.00164792,-0.001857234,0.00167501,-0.001886226,0.002522599,-2.71E-05,2.90E-05,3.96786E-05,1.572924423,0.002095852,0.002114953
4.75,0.001629348,-0.001836303,0.001656254,-0.001865104,0.002494352,-2.69E-05,2.88E-05,3.94136E-05,1.58011471,0.002072201,0.002091239
4.76,0.001610985,-0.001815608,0.001637707,-0.001844219,0.00246642,-2.67E-05,2.86E-05,3.91496E-05,1.587304447,0.002048818,0.002067792
4.77,0.001592829,-0.001795145,0.001619368,-0.001823567,0.002438801,-2.65E-05,2.84E-05,3.88865E-05,1.594493633,0.002025698,0.002044608
4.78,0.001574877,-0.001774914,0.001601235,-0.001803147,0.002411492,-2.64E-05,2.82E-05,3.86244E-05,1.601682269,0.00200284,0.002021684
4.79,0.001557128,-0.00175491,0.001583304,-0.001782956,0.002384488,-2.62E-05,2.80E-05,3.83633E-05,1.608870356,0.00198024,0.001999017
4.8,0.001539579,-0.001735132,0.001565574,-0.00176299,0.002357787,-2.60E-05,2.79E-05,3.81032E-05,1.616057892,0.001957895,0.001976605
4.81,0.001522228,-0.001715577,0.001548043,-0.001743249,0.002331384,-2.58E-05,2.77E-05,3.78441E-05,1.62324488,0.001935803,0.001954444
4.82,0.001505072,-0.001696242,0.001530708,-0.001723728,0.002305278,-2.56E-05,2.75E-05,3.7586E-05,1.630431318,0.00191396,0.001932532
4.83,0.001488109,-0.001677125,0.001513568,-0.001704426,0.002279464,-2.55E-05,2.73E-05,3.73289E-05,1.637617207,0.001892364,0.001910866
4.84,0.001471338,-0.001658223,0.001496619,-0.00168534,0.002253938,-2.53E-05,2.71E-05,3.70728E-05,1.644802548,0.001871012,0.001889444
4.85,0.001454756,-0.001639535,0.00147986,-0.001666467,0.002228699,-2.51E-05,2.69E-05,3.68178E-05,1.651987341,0.001849901,0.001868261
4.86,0.001438361,-0.001621057,0.001463288,-0.001647806,0.002203742,-2.49E-05,2.67E-05,3.65639E-05,1.659171586,0.001829029,0.001847317
4.87,0.00142215,-0.001602788,0.001446903,-0.001629354,0.002179065,-2.48E-05,2.66E-05,3.6311E-05,1.666355283,0.001808392,0.001826607
4.88,0.001406122,-0.001584724,0.0014307,-0.001611109,0.002154664,-2.46E-05,2.64E-05,3.60591E-05,1.673538432,0.001787989,0.00180613
4.89,0.001390275,-0.001566864,0.001414679,-0.001593068,0.002130536,-2.44E-05,2.62E-05,3.58084E-05,1.680721034,0.001767816,0.001785883
4.9,0.001374606,-0.001549205,0.001398838,-0.001575229,0.002106678,-2.42E-05,2.60E-05,3.55587E-05,1.68790309,0.001747871,0.001765863
4.91,0.001359114,-0.001531745,0.001383174,-0.00155759,0.002083088,-2.41E-05,2.58E-05,3.53101E-05,1.695084598,0.001728151,0.001746067
4.92,0.001343797,-0.001514482,0.001367685,-0.001540148,0.002059762,-2.39E-05,2.57E-05,3.50626E-05,1.702265561,0.001708654,0.001726494
4.93,0.001328652,-0.001497414,0.00135237,-0.001522901,0.002036697,-2.37E-05,2.55E-05,3.48162E-05,1.709445977,0.001689377,0.001707141
4.94,0.001313678,-0.001480537,0.001337226,-0.001505848,0.00201389,-2.35E-05,2.53E-05,3.4571E-05,1.716625847,0.001670317,0.001688004
4.95,0.001298873,-0.001463852,0.001322252,-0.001488986,0.001991339,-2.34E-05,2.51E-05,3.43268E-05,1.723805171,0.001651473,0.001669083
4.96,0.001284234,-0.001447354,0.001307446,-0.001472312,0.00196904,-2.32E-05,2.50E-05,3.40838E-05,1.730983951,0.001632842,0.001650373
4.97,0.001269761,-0.001431042,0.001292805,-0.001455825,0.001946991,-2.30E-05,2.48E-05,3.38419E-05,1.738162185,0.001614421,0.001631874
4.98,0.00125545,-0.001414914,0.001278328,-0.001439523,0.001925188,-2.29E-05,2.46E-05,3.36011E-05,1.745339874,0.001596208,0.001613582
4.99,0.001241301,-0.001398967,0.001264013,-0.001423404,0.00190363,-2.27E-05,2.44E-05,3.33614E-05,1.752517018,0.001578201,0.001595495
5,0.001227311,-0.001383201,0.001249859,-0.001407464,0.001882313,-2.25E-05,2.43E-05,3.31229E-05,1.759693618,0.001560398,0.001577612
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,


==> data_ies.csv <==
t,X1,X1,x1,x2,xn,h1,h2,hn,hr,U1,u1
0.01,0.25,0.523598776,0.25,0.523598776,0.58022037,0,0,0,0,-7.855746199,-7.855746199
0.02,0.25431426,0.446072826,0.25465205,0.444404317,0.512194165,-3.38E-04,0.001668509,0.001702359,0.332365882,-6.882657267,-6.865054184
0.03,0.258001767,0.377664676,0.258635064,0.37509483,0.455618512,-6.33E-04,0.002569845,0.002646728,0.580908873,-6.093620946,-6.069659653
0.04,0.261116668,0.316760697,0.262010939,0.313720293,0.408742161,-8.94E-04,0.003040404,0.003169192,0.775352414,-5.434667294,-5.409407825
0.05,0.26370866,0.262193039,0.264834897,0.258932061,0.370382687,-1.13E-03,0.003260977,0.003449983,0.931464426,-4.872283152,-4.848073496
0.06,0.26582336,0.213078661,0.267156662,0.209743572,0.339654307,-0.001333303,0.003335089,0.003591729,1.057466047,-4.384387114,-4.362286647
0.07,0.267502629,0.168726402,0.269021265,0.165401791,0.315800876,-0.001518635,0.003324611,0.003655036,1.157386278,-3.955740064,-3.936162373
0.08,0.268784888,0.128579899,0.270469631,0.125312361,0.298088929,-0.001684743,0.003267538,0.003676298,1.233288951,-3.575423382,-3.558448357
0.09,0.269705391,0.092180816,0.271539056,0.08899328,0.285750351,-0.001833665,0.003187536,0.003677324,1.286900956,-3.23536597,-3.220899937
0.1,0.270296488,0.059144179,0.272263582,0.056044828,0.277972086,-0.001967093,0.003099351,0.00367089,1.320596734,-2.929440288,-2.917301718
0.11,0.27058786,0.029141322,0.272674323,0.026129282,0.273923394,-0.002086463,0.003012041,0.003664112,1.337641199,-2.652884527,-2.64285139
0.12,0.270606738,0.001887751,0.272799747,-0.001043211,0.272801742,-0.002193009,0.002930961,0.003660577,1.341845139,-2.401920498,-2.393756978
0.13,0.270378101,-0.022865684,0.272665914,-0.025724725,0.273876728,-0.002287813,0.002859041,0.003661721,1.336996153,-2.173493612,-2.166965328
0.14,0.269924863,-0.04533933,0.272296696,-0.04813694,0.276518816,-0.002371833,2.80E-03,0.003667726,1.326392952,-1.965091611,-1.959974239
0.15,0.269268039,-0.065729685,0.271713966,-0.068476644,0.280209796,-0.002445926,0.002746959,0.003678089,1.312619813,-1.774615584,-1.770699577
0.16,0.268426903,-0.08421319,0.270937772,-0.086919901,0.28453883,-0.00251087,0.002706711,0.003691985,1.29753281,-1.600286561,-1.597379522
0.17,0.267419124,-0.100949188,0.269986494,-0.103625269,0.289190082,-0.002567369,0.002676081,0.003708476,1.282366346,-1.440576848,-1.438504463
0.18,0.266260907,-0.116082262,0.268876981,-0.118736317,0.293927106,-0.002616073,0.002654055,0.00372664,1.267879018,-1.294158901,-1.292764969
0.19,0.264967103,-0.129744107,0.267624682,-0.132383614,0.298577279,-0.002657579,0.002639507,0.003745627,1.254491538,-1.15986681,-1.159012716
0.2,0.263551325,-0.142055049,0.266243761,-0.144686335,0.303017947,-0.002692436,0.002631286,0.003764689,1.24239787,-1.036666995,-1.036230835
0.21,0.262026049,-0.153125302,0.264747206,-0.155753573,0.307164872,-0.002721157,0.002628271,0.003783187,1.231647042,-0.923635687,-0.923511187
0.22,0.260402705,-0.163056008,0.263146921,-0.16568541,0.310962952,-0.002744216,0.002629402,0.003800589,1.22220001,-0.819941472,-0.820036795
0.23,0.258691763,-0.171940128,0.261453819,-0.174573834,0.314378948,-0.002762056,0.002633706,0.003816459,1.213967647,-0.72483162,-0.725068126
0.24,0.256902813,-0.179863192,0.259677899,-0.182503497,0.317395869,-0.002775086,0.002640305,0.003830446,1.206835355,-0.637621284,-0.637932288
0.25,0.255044637,-0.18690396,0.257828327,-0.189552385,0.320008676,-0.00278369,0.002648424,0.003842276,1.200678571,-0.557684872,-0.558014427
0.26,0.253125271,-0.193134998,0.255913497,-0.195792385,0.322221004,-0.002788226,2.66E-03,0.00385174,1.195372256,-0.484449072,-0.484750804
0.27,0.251152073,-0.198623186,0.253941098,-0.201289798,0.324042689,-0.002789025,2.67E-03,0.003858689,1.190796456,-0.417387149,-0.417623161
0.28,0.249131774,-0.203430175,0.251918171,-0.206105787,0.325487881,-0.002786397,2.68E-03,0.003863018,1.186839358,-0.356014217,-0.356154058
0.29,0.247070528,-0.2076128,0.249851161,-0.21029678,0.326573633,-0.002780632,2.68E-03,0.003864668,1.183398755,-0.299883265,-0.299902987
0.3,0.244973965,-0.211223452,0.247745963,-0.213914835,0.327318834,-0.002771998,0.002691383,0.003863614,1.180382531,-0.248581768,-0.24846306
0.31,0.242847228,-0.214310419,0.245607974,-0.217007977,0.327743404,-0.002760745,0.002697558,0.003859862,1.177708553,-0.201728762,-0.201458166
0.32,0.240695018,-0.216918197,0.243442124,-0.219620498,0.327867703,-0.002747106,0.002702301,0.003853443,1.175304201,-0.158972275,-0.158540479
0.33,0.238521625,-0.219087781,0.241252922,-0.221793239,0.327712089,-0.002731297,0.002705457,0.003844409,1.173105726,-0.119987055,-0.119388266
0.34,0.236330967,-0.220856927,0.239044485,-0.223563846,0.327296592,-0.002713519,0.002706919,0.003832831,1.171057507,-0.084472528,-0.083703909
0.35,0.234126617,-0.222260397,0.236820574,-0.224967014,0.326640692,-0.002693958,0.002706617,0.003818793,1.169111292,-0.052150956,-0.051212137
0.36,0.231911834,-0.223330189,0.23458462,-0.226034701,0.32576315,-0.002672787,0.002704512,0.00380239,1.167225444,-0.022765749,-0.021658391
0.37,0.229689585,-0.224095744,0.232339752,-0.226796337,0.324681904,-0.002650167,0.002700594,0.003783727,1.16536423,0.003920078,0.005192657
0.38,0.227462576,-0.224584143,0.230088821,-0.227279017,0.323414003,-0.002626246,0.002694874,0.003762913,1.163497156,0.028125333,0.029558487
0.39,0.225233264,-0.224820289,0.227834426,-0.227507672,0.321975568,-0.002601162,0.002687383,0.003740063,1.161598353,0.050051967,0.051640002
0.4,0.223003886,-0.224827069,0.225578928,-0.227505235,0.32038178,-0.002575042,0.002678166,0.003715295,1.15964603,0.069886302,0.071622718
0.41,0.220776473,-0.224625518,0.223324477,-0.227292797,0.318646886,-0.002548004,0.002667279,0.003688726,1.157621964,0.087800172,0.089677869
0.42,0.218552868,-0.224234956,0.221073025,-0.226889744,0.316784214,-0.002520157,0.002654788,0.003660477,1.155511064,0.103951985,0.105963437
0.43,0.21633474,-0.223673126,0.218826342,-0.226313891,0.314806202,-0.002491601,0.002640764,0.003630663,1.153300965,0.118487714,0.120625117
0.44,0.214123603,-0.222956315,0.216586033,-0.225581601,0.312724428,-0.002462429,0.002625286,0.003599401,1.150981679,0.131541822,0.133797216
0.45,0.211920823,-0.222099469,0.21435355,-0.224707902,0.310549651,-0.002432727,0.002608433,0.003566803,1.148545281,0.143238122,0.145603494
0.46,0.209727634,-0.221116301,0.212130207,-0.223706589,0.308291847,-0.002402573,0.002590288,0.00353298,1.145985635,0.153690578,0.156157945
0.47,0.207545149,-0.220019387,0.209917189,-0.22259032,0.305960253,-0.00237204,0.002570933,0.003498038,1.143298152,0.16300405,0.165565528
0.48,0.205374367,-0.218820257,0.207715562,-0.221370707,0.303563411,-0.002341195,0.00255045,0.003462079,1.140479575,0.171274994,0.173922852
0.49,0.203216187,-0.217529478,0.205526286,-0.2200584,0.301109205,-0.002310098,0.002528922,0.003425201,1.137527796,0.178592099,0.181318805
0.5,0.201071413,-0.216156733,0.203350221,-0.218663161,0.298604907,-0.002278807,0.002506428,0.003387499,1.13444169,0.185036894,0.187835146
0.51,0.198940764,-0.21471089,0.201188138,-0.217193937,0.296057212,-0.002247374,0.002483047,0.003349061,1.131220971,0.190684302,0.193547055
0.52,0.196824878,-0.21320007,0.199040723,-0.215658923,0.293472282,-0.002215845,0.002458854,0.003309974,1.12786607,0.195603154,0.19852364
0.53,0.194724323,-0.211631704,0.196908587,-0.214065625,0.290855778,-0.002184264,0.002433921,0.003270318,1.124378023,0.199856671,0.202828409
0.54,0.192639601,-0.210012594,0.194792273,-0.212420914,0.288212897,-0.002152672,0.00240832,0.00323017,1.120758378,0.203502903,0.206519709
0.55,0.190571152,-0.208348959,0.192692256,-0.210731075,0.285548405,-0.002121104,0.002382116,0.003189602,1.117009107,0.206595142,0.209651134
0.56,0.188519363,-0.206646487,0.190608957,-0.209001862,0.28286667,-0.002089594,0.002355375,0.003148681,1.113132539,0.209182299,0.212271894
0.57,0.186484569,-0.204910375,0.188542741,-0.207238531,0.280171686,-0.002058171,0.002328156,0.003107472,1.10913129,0.211309252,0.21442717
0.58,0.184467059,-0.20314537,0.186493924,-0.205445889,0.277467109,-0.002026865,0.002300519,0.003066034,1.105008216,0.213017175,0.216158427
0.59,0.18246708,-0.201355808,0.184462779,-0.203628324,0.274756276,-0.001995699,0.002272517,0.003024425,1.100766357,0.214343831,0.217503719
0.6,0.18048484,-0.199545645,0.182449536,-0.201789847,0.272042231,-0.001964696,0.002244201,0.002982695,1.096408899,0.215323847,0.218497955
0.61,0.178520512,-0.197718491,0.18045439,-0.199934113,0.269327749,-0.001933878,0.002215622,0.002940895,1.091939137,0.215988971,0.219173157
0.62,0.176574237,-0.195877636,0.1784775,-0.19806446,0.266615356,-0.001903262,0.002186824,0.00289907,1.087360444,0.216368304,0.219558688
0.63,0.174646128,-0.194026076,0.176518994,-0.196183927,0.263907348,-0.001872866,0.00215785,0.002857262,1.082676243,0.216488515,0.219681472
0.64,0.172736268,-0.192166543,0.174578973,-0.194295284,0.26120581,-0.001842705,0.002128742,0.002815511,1.077889984,0.216374038,0.219566187
0.65,0.170844718,-0.190301518,0.17265751,-0.192401053,0.258512632,-0.001812792,0.002099535,0.002773854,1.073005124,0.216047256,0.219235451
0.66,0.168971517,-0.188433259,0.170754657,-0.190503526,0.255829526,-0.00178314,0.002070267,0.002732324,1.068025106,0.21552867,0.218709987
0.67,0.167116682,-0.186563819,0.168870441,-0.188604787,0.253158037,-0.001753759,0.002040968,0.002690952,1.062953351,0.214837051,0.218008778
0.68,0.165280214,-0.184695056,0.167004873,-0.186706727,0.25049956,-0.001724659,0.002011671,0.002649767,1.057793239,0.213989581,0.217149209
0.69,0.163462096,-0.18282866,0.165157944,-0.184811063,0.247855352,-0.001695848,0.001982403,0.002608797,1.052548101,0.213001988,0.216147201
0.7,0.161662296,-0.180966159,0.16332963,-0.182919349,0.24522654,-0.001667334,0.00195319,0.002568064,1.047221211,0.21188866,0.215017323
0.71,0.159880767,-0.179108934,0.16151989,-0.181032992,0.242614136,-0.001639123,0.001924058,0.002527592,1.041815777,0.210662762,0.213772911
0.72,0.158117453,-0.177258234,0.159728674,-0.179153262,0.240019042,-0.001611221,0.001895028,0.002487401,1.036334933,0.20933633,0.212426165
0.73,0.156372283,-0.175415185,0.157955916,-0.177281307,0.237442062,-0.001583632,0.001866122,0.002447509,1.03078174,0.20792037,0.210988245
0.74,0.154645179,-0.173580801,0.156201541,-0.175418159,0.234883911,-0.001556361,0.001837358,0.002407934,1.025159174,0.20642494,0.209469352
0.75,0.152936051,-0.171755994,0.154465463,-0.173564748,0.23234522,-0.001529412,0.001808755,0.00236869,1.01947013,0.20485923,0.207878813
0.76,0.151244804,-0.169941581,0.152747589,-0.171721908,0.229826542,-0.001502785,0.001780327,0.002329792,1.013717416,0.203231634,0.206225149
0.77,0.149571332,-0.168138292,0.151047817,-0.169890383,0.227328365,-0.001476485,0.001752091,0.002291251,1.007903754,0.201549813,0.204516143
0.78,0.147915525,-0.166346781,0.149366037,-0.168070841,0.224851108,-0.001450512,0.00172406,0.00225308,1.002031774,0.199820761,0.2027589
0.79,0.146277267,-0.164567628,0.147702135,-0.166263874,0.222395135,-0.001424868,0.001696245,0.002215287,0.996104021,0.198050859,0.200959906
0.8,0.144656435,-0.162801348,0.146055988,-0.164470007,0.219960758,-0.001399553,0.001668659,0.002177882,0.990122949,0.196245921,0.199125076
0.81,0.143052904,-0.161048396,0.144427472,-0.162689706,0.217548236,-0.001374567,0.00164131,0.002140872,0.984090923,0.194411249,0.197259803
0.82,0.141466543,-0.159309169,0.142816454,-0.160923378,0.215157787,-0.001349911,0.001614209,0.002104265,0.978010222,0.192551671,0.195369001
0.83,0.139897216,-0.157584019,0.1412228,-0.159171382,0.212789587,-0.001325584,0.001587364,0.002068066,0.971883038,0.190671582,0.193457146
0.84,0.138344788,-0.155873247,0.139646373,-0.157434028,0.210443775,-0.001301585,0.001560781,0.00203228,0.965711476,0.188774978,0.19152831
0.85,0.136809118,-0.154177115,0.138087031,-0.155711582,0.208120458,-0.001277914,0.001534467,0.001996911,0.959497561,0.186865495,0.189586197
0.86,0.135290063,-0.152495846,0.136544631,-0.154004275,0.20581971,-0.001254568,0.001508428,0.001961962,0.953243232,0.184946434,0.187634173
0.87,0.133787479,-0.150829628,0.135019026,-0.152312298,0.203541577,-0.001231546,0.00148267,0.001927438,0.946950351,0.183020789,0.185675294
0.88,0.13230122,-0.149178618,0.133510068,-0.150635813,0.201286081,-0.001208848,0.001457195,0.001893339,0.9406207,0.181091278,0.183712333
0.89,0.130831138,-0.147542942,0.132017608,-0.14897495,0.19905322,-0.00118647,0.001432009,0.001859667,0.934255986,0.17916036,0.181747802
0.9,0.129377084,-0.1459227,0.130541495,-0.147329814,0.196842973,-0.001164411,0.001407114,0.001826423,0.927857842,0.177230263,0.179783975
0.91,0.127938909,-0.14431797,0.129081576,-0.145700483,0.194655295,-0.001142668,0.001382512,0.001793608,0.921427829,0.175302996,0.177822908
0.92,0.126516462,-0.142728807,0.127637701,-0.144087014,0.19249013,-0.001121239,0.001358207,0.001761222,0.914967439,0.173380377,0.175866459
0.93,0.125109592,-0.141155245,0.126209714,-0.142489444,0.190347402,-0.001100122,0.001334199,0.001729264,0.908478097,0.17146404,0.173916301
0.94,0.123718149,-0.1395973,0.124797462,-0.140907791,0.188227022,-0.001079313,0.001310491,0.001697735,0.901961163,0.169555458,0.17197394
0.95,0.12234198,-0.138054974,0.123400791,-0.139342056,0.18612889,-0.001058811,0.001287082,0.001666631,0.895417933,0.167655951,0.17004073
0.96,0.120980935,-0.136528251,0.122019547,-0.137792225,0.184052892,-0.001038612,0.001263974,0.001635953,0.888849646,0.165766704,0.168117884
0.97,0.119634862,-0.135017104,0.120653576,-0.13625827,0.181998905,-0.001018713,0.001241166,0.001605699,0.882257481,0.163888774,0.166206488
0.98,0.118303611,-0.133521493,0.119302724,-0.134740151,0.179966798,-0.000999112,0.001218658,0.001575866,0.875642561,0.162023106,0.16430751
0.99,0.116987031,-0.132041366,0.117966837,-0.133237817,0.177956428,-0.000979806,0.001196451,0.001546452,0.869005955,0.160170537,0.162421811
1,0.115684972,-0.130576662,0.116645763,-0.131751205,0.17596765,-0.00096079,0.001174543,0.001517455,0.862348683,0.15833181,0.160550155
1.01,0.114397284,-0.129127312,0.115339348,-0.130280245,0.174000308,-0.000942063,0.001152933,0.001488871,0.855671714,0.156507581,0.158693215
1.02,0.113123819,-0.127693236,0.114047441,-0.128824857,0.172054243,-0.000923622,0.001131621,0.001460699,0.848975969,0.154698425,0.156851584
1.03,0.111864429,-0.126274351,0.112769891,-0.127384955,0.170129289,-0.000905462,0.001110604,0.001432935,0.842262324,0.152904845,0.155025781
1.04,0.110618966,-0.124870563,0.111506546,-0.125960446,0.168225277,-0.00088758,0.001089882,0.001405575,0.835531615,0.151127277,0.153216255
1.05,0.109387284,-0.123481777,0.110257258,-0.12455123,0.166342033,-0.000869975,0.001069453,0.001378617,0.828784632,0.149366096,0.151423394
1.06,0.108169237,-0.122107888,0.109021878,-0.123157203,0.16447938,-0.000852641,0.001049315,0.001352057,0.822022127,0.147621623,0.149647531
1.07,0.106964681,-0.120748791,0.107800258,-0.121778256,0.16263714,-0.000835577,0.001029465,0.001325891,0.815244817,0.145894129,0.147888945
1.08,0.105773473,-0.119404373,0.106592251,-0.120414276,0.160815129,-0.000818778,0.001009902,0.001300115,0.808453379,0.144183838,0.14614787
1.09,0.104595469,-0.118074521,0.105397711,-0.119065145,0.159013164,-0.000802241,0.000990624,0.001274727,0.801648458,0.142490933,0.144424497
1.1,0.103430529,-0.116759116,0.104216494,-0.117730744,0.157231058,-0.000785964,0.000971628,0.001249721,0.794830666,0.140815559,0.142718977
1.11,0.102278512,-0.115458038,0.103048456,-0.11641095,0.155468626,-0.000769943,0.000952912,0.001225094,0.788000583,0.139157828,0.141031429
1.12,0.10113928,-0.114171164,0.101893454,-0.115105638,0.153725677,-0.000754175,0.000934474,0.001200842,0.781158761,0.137517818,0.139361936
1.13,0.100012693,-0.11289837,0.100751348,-0.11381468,0.152002025,-0.000738656,0.00091631,0.00117696,0.774305722,0.135895583,0.137710555
1.14,0.098898615,-0.111639529,0.099621998,-0.112537947,0.150297478,-0.000723383,0.000898418,0.001153446,0.767441962,0.134291149,0.136077315
1.15,0.097796911,-0.110394514,0.098505264,-0.111275309,0.148611848,-0.000708354,0.000880795,0.001130294,0.760567952,0.132704517,0.134462223
1.16,0.096707446,-0.109163195,0.097401009,-0.110026634,0.146944945,-0.000693564,0.000863439,0.001107501,0.753684138,0.131135672,0.132865263
1.17,0.095630086,-0.107945442,0.096309097,-0.108791789,0.145296578,-0.000679011,0.000846347,0.001085062,0.746790944,0.129584575,0.131286401
1.18,0.094564701,-0.106741126,0.095229392,-0.107570642,0.143666559,-0.000664691,0.000829516,0.001062973,0.739888771,0.128051175,0.129725584
1.19,0.093511158,-0.105550115,0.094161761,-0.106363057,0.142054698,-0.000650602,0.000812943,0.00104123,0.732977999,0.126535402,0.128182744
1.2,0.09246933,-0.104372277,0.09310607,-0.105168902,0.140460807,-0.000636741,0.000796625,0.001019828,0.726058992,0.125037174,0.126657799
1.21,0.091439086,-0.103207482,0.092062189,-0.103988041,0.138884698,-0.000623103,0.000780559,0.000998764,0.71913209,0.123556397,0.125150655
1.22,0.090420301,-0.102055598,0.091029987,-0.102820341,0.137326185,-0.000609687,0.000764743,0.000978034,0.71219762,0.122092964,0.123661206
1.23,0.089412848,-0.100916492,0.090009336,-0.101665666,0.135785081,-0.000596489,0.000749174,0.000957632,0.70525589,0.120646762,0.122189336
1.24,0.088416603,-0.099790035,0.089000108,-0.100523883,0.134261202,-0.000583505,0.000733847,0.000937556,0.698307193,0.119217666,0.120734919
1.25,0.087431442,-0.098676096,0.088002177,-0.099394857,0.132754363,-0.000570735,0.000718762,0.0009178,0.691351807,0.117805545,0.119297824
1.26,0.086457245,-0.097574542,0.087015417,-0.098278456,0.131264381,-0.000558173,0.000703914,0.00089836,0.684389996,0.116410261,0.11787791
1.27,0.085493888,-0.096485246,0.086039706,-0.097174546,0.129791076,-0.000545817,0.0006893,0.000879233,0.677422012,0.11503167,0.116475031
1.28,0.084541254,-0.095408078,0.08507492,-0.096082996,0.128334267,-0.000533665,0.000674918,0.000860415,0.670448091,0.113669622,0.115089036
1.29,0.083599224,-0.094342908,0.084120938,-0.095003673,0.126893775,-0.000521714,0.000660765,0.0008419,0.66346846,0.112323964,0.113719769
1.3,0.082667681,-0.093289609,0.083177641,-0.093936446,0.125469422,-0.00050996,0.000646838,0.000823686,0.656483336,0.110994539,0.11236707
1.31,0.081746508,-0.092248053,0.082244909,-0.092881187,0.124061033,-0.000498401,0.000633133,0.000805768,0.649492922,0.109681186,0.111030776
1.32,0.080835591,-0.091218115,0.081322626,-0.091837764,0.122668433,-0.000487034,0.000619649,0.000788142,0.642497414,0.108383741,0.109710721
1.33,0.079934817,-0.090199669,0.080410674,-0.09080605,0.121291448,-0.000475857,0.000606381,0.000770804,0.635496998,0.107102038,0.108406735
1.34,0.079044073,-0.08919259,0.07950894,-0.089785918,0.119929907,-0.000464866,0.000593328,0.00075375,0.62849185,0.105835911,0.107118648
1.35,0.078163249,-0.088196755,0.078617309,-0.08877724,0.11858364,-0.00045406,0.000580486,0.000736976,0.621482139,0.10458519,0.105846288
1.36,0.077292234,-0.087212041,0.077735668,-0.087779893,0.117252478,-0.000443434,0.000567852,0.000720479,0.614468027,0.103349705,0.104589482
1.37,0.076430919,-0.086238326,0.076863907,-0.08679375,0.115936255,-0.000432988,0.000555424,0.000704254,0.607449667,0.102129285,0.103348055
1.38,0.075579197,-0.08527549,0.076001915,-0.085818688,0.114634804,-0.000422717,0.000543199,0.000688299,0.600427207,0.100923759,0.102121833
1.39,0.074736962,-0.084323413,0.075149582,-0.084854586,0.113347962,-0.00041262,0.000531174,0.000672608,0.593400789,0.099732955,0.100910641
1.4,0.073904108,-0.083381977,0.074306803,-0.083901322,0.112075568,-0.000402695,0.000519346,0.000657178,0.586370546,0.098556702,0.099714303
1.41,0.073080531,-0.082451064,0.073473469,-0.082958776,0.110817459,-0.000392938,0.000507712,0.000642006,0.57933661,0.097394827,0.098532645
1.42,0.072266129,-0.081530558,0.072649475,-0.082026829,0.109573477,-0.000383346,0.000496271,0.000627088,0.572299105,0.096247161,0.097365492
1.43,0.071460798,-0.080620344,0.071834717,-0.081105363,0.108343465,-0.000373919,0.000485019,0.00061242,0.56525815,0.095113533,0.09621267
1.44,0.070664439,-0.079720308,0.071029092,-0.080194261,0.107127267,-0.000364653,0.000473953,0.000597999,0.558213863,0.093993773,0.095074006
1.45,0.069876952,-0.078830336,0.070232498,-0.079293407,0.105924729,-0.000355546,0.000463071,0.000583821,0.551166355,0.092887712,0.093949328
1.46,0.069098238,-0.077950318,0.069444833,-0.078402688,0.104735698,-0.000346595,0.00045237,0.000569883,0.544115735,0.091795183,0.092838465
1.47,0.0683282,-0.077080141,0.068665999,-0.077521989,0.103560022,-3.38E-04,0.000441848,0.000556182,0.537062107,0.090716019,0.091741245
1.48,0.067566741,-0.076219697,0.067895895,-0.076651199,0.102397553,-3.29E-04,0.000431503,0.000542713,0.530005574,0.089650054,0.0906575
1.49,0.066813765,-0.075368876,0.067134425,-0.075790207,0.101248143,-3.21E-04,0.00042133,0.000529473,0.522946235,0.088597125,0.089587063
1.5,0.066069179,-0.074527572,0.066381492,-0.074938902,0.100111645,-3.12E-04,0.000411329,0.00051646,0.515884188,0.087557069,0.088529766
1.51,0.065332889,-0.073695679,0.065637,-0.074097176,0.098987915,-3.04E-04,0.000401497,0.00050367,0.508819528,0.086529724,0.087485445
1.52,0.064604803,-0.07287309,0.064900855,-0.073264921,0.097876809,-2.96E-04,0.000391831,0.000491099,0.501752349,0.085514931,0.086453937
1.53,0.06388483,-0.072059703,0.064172964,-0.072442032,0.096778186,-2.88E-04,0.000382329,0.000478745,0.494682742,0.08451253,0.08543508
1.54,0.063172878,-0.071255414,0.063453234,-0.071628402,0.095691906,-2.80E-04,0.000372988,0.000466604,0.487610799,0.083522367,0.084428713
1.55,0.06246886,-0.07046012,0.062741574,-0.070823927,0.09461783,-2.73E-04,0.000363806,0.000454673,0.480536609,0.082544284,0.083434678
1.56,0.061772686,-0.069673723,0.062037893,-0.070028504,0.093555821,-2.65E-04,0.000354781,0.00044295,0.473460264,0.08157813,0.082452818
1.57,0.06108427,-0.068896121,0.061342102,-0.069242032,0.092505743,-2.58E-04,0.000345911,0.00043143,0.466381851,0.080623752,0.081482978
1.58,0.060403525,-0.068127217,0.060654113,-0.06846441,0.091467463,-2.51E-04,0.000337193,0.000420111,0.45930146,0.079681001,0.080525005
1.59,0.059730365,-0.067366913,0.059973839,-0.067695537,0.090440848,-2.43E-04,0.000328625,0.000408991,0.452219182,0.078749727,0.079578746
1.6,0.059064707,-0.066615111,0.059301192,-0.066935316,0.089425767,-2.36E-04,0.000320204,0.000398065,0.445135107,0.077829785,0.078644051
1.61,0.058406466,-0.065871718,0.058636088,-0.066183648,0.08842209,-2.30E-04,0.000311929,0.000387332,0.438049326,0.076921029,0.077720774
1.62,0.05775556,-0.065136639,0.057978442,-0.065440437,0.087429689,-2.23E-04,3.04E-04,0.000376789,0.430961932,0.076023316,0.076808766
1.63,0.057111907,-0.06440978,0.05732817,-0.064705588,0.086448437,-2.16E-04,2.96E-04,0.000366432,0.42387302,0.075136506,0.075907885
1.64,0.056475427,-0.063691049,0.056685191,-0.063979007,0.085478208,-2.10E-04,2.88E-04,0.000356258,0.416782688,0.074260459,0.075017986
1.65,0.05584604,-0.062980355,0.056049421,-0.063260599,0.084518879,-2.03E-04,2.80E-04,0.000346266,0.409691034,0.073395036,0.074138928
1.66,0.055223666,-0.062277608,0.055420781,-0.062550273,0.083570328,-1.97E-04,2.73E-04,0.000336453,0.402598162,0.072540101,0.073270574
1.67,0.054608228,-0.061582719,0.05479919,-0.061847939,0.082632432,-1.91E-04,2.65E-04,0.000326815,0.395504176,0.071695521,0.072412784
1.68,0.053999649,-0.060895599,0.05418457,-0.061153504,0.081705071,-1.85E-04,2.58E-04,0.00031735,0.388409188,0.070861163,0.071565424
1.69,0.053397851,-0.060216161,0.053576842,-0.060466881,0.080788128,-1.79E-04,2.51E-04,0.000308056,0.381313312,0.070036895,0.070728359
1.7,0.05280276,-0.059544319,0.05297593,-0.059787981,0.079881486,-1.73E-04,2.44E-04,0.00029893,0.374216667,0.069222589,0.069901457
1.71,0.0522143,-0.058879987,0.052381756,-0.059116716,0.078985027,-1.67E-04,2.37E-04,0.000289969,0.36711938,0.068418117,0.069084588
1.72,0.051632398,-0.058223082,0.051794245,-0.058453002,0.078098638,-1.62E-04,2.30E-04,0.000281172,0.360021582,0.067623352,0.068277623
1.73,0.051056981,-0.05757352,0.051213323,-0.057796752,0.077222205,-1.56E-04,2.23E-04,0.000272535,0.352923414,0.066838172,0.067480435
1.74,0.050487976,-0.056931218,0.050638916,-0.057147882,0.076355617,-1.51E-04,2.17E-04,0.000264057,0.345825024,0.066062454,0.066692898
1.75,0.049925312,-0.056296095,0.05007095,-0.056506309,0.075498762,-1.46E-04,2.10E-04,0.000255734,0.338726568,0.065296075,0.065914889
1.76,0.049368919,-0.055668071,0.049509354,-0.05587195,0.07465153,-1.40E-04,2.04E-04,0.000247566,0.331628216,0.064538919,0.065146285
1.77,0.048818726,-0.055047066,0.048954056,-0.055244725,0.073813815,-1.35E-04,1.98E-04,0.000239548,0.324530147,0.063790865,0.064386967
1.78,0.048274665,-0.054433,0.048404986,-0.054624552,0.072985507,-1.30E-04,1.92E-04,0.00023168,0.317432553,0.0630518,0.063636816
1.79,0.047736667,-0.053825796,0.047862073,-0.054011352,0.072166503,-1.25E-04,1.86E-04,0.000223958,0.310335643,0.062321608,0.062895714
1.8,0.047204665,-0.053225378,0.047325249,-0.053405046,0.071356696,-1.21E-04,1.80E-04,0.000216382,0.303239641,0.061600175,0.062163546
1.81,0.046678591,-0.052631668,0.046794445,-0.052805556,0.070555984,-1.16E-04,1.74E-04,0.000208948,0.29614479,0.060887392,0.061440198
1.82,0.04615838,-0.052044592,0.046269594,-0.052212806,0.069764264,-1.11E-04,1.68E-04,0.000201655,0.289051356,0.060183147,0.060725557
1.83,0.045643966,-0.051464075,0.045750629,-0.05162672,0.068981434,-1.07E-04,1.63E-04,0.0001945,0.281959626,0.059487333,0.060019512
1.84,0.045135285,-0.050890044,0.045237484,-0.051047222,0.068207396,-1.02E-04,1.57E-04,0.000187482,0.274869916,0.058799842,0.059321955
1.85,0.044632274,-0.050322426,0.044730095,-0.050474237,0.067442049,-9.78E-05,1.52E-04,0.000180598,0.267782572,0.058120569,0.058632777
1.86,0.044134867,-0.049761149,0.044228395,-0.049907693,0.066685297,-9.35E-05,1.47E-04,0.000173847,0.260697977,0.05744941,0.057951871
1.87,0.043643005,-0.049206141,0.043732323,-0.049347517,0.065937042,-8.93E-05,1.41E-04,0.000167227,0.253616551,0.056786263,0.057279132
1.88,0.043156623,-0.048657333,0.043241813,-0.048793637,0.065197189,-8.52E-05,1.36E-04,0.000160736,0.246538761,0.056131025,0.056614458
1.89,0.042675662,-0.048114655,0.042756805,-0.048245982,0.064465643,-8.11E-05,1.31E-04,0.000154373,0.239465128,0.055483598,0.055957746
1.9,0.042200061,-0.047578038,0.042277237,-0.047704481,0.063742311,-7.72E-05,1.26E-04,0.000148135,0.232396232,0.054843883,0.055308894
1.91,0.041729761,-0.047047414,0.041803046,-0.047169066,0.063027101,-7.33E-05,1.22E-04,0.000142021,0.225332723,0.054211782,0.054667805
1.92,0.041264701,-0.046522716,0.041334174,-0.046639667,0.062319921,-6.95E-05,1.17E-04,0.000136029,0.218275332,0.0535872,0.054034378
1.93,0.040804825,-0.046003878,0.040870561,-0.046116217,0.06162068,-6.57E-05,1.12E-04,0.000130158,0.211224887,0.052970042,0.053408519
1.94,0.040350073,-0.045490834,0.040412147,-0.045598649,0.06092929,-6.21E-05,1.08E-04,0.000124407,0.204182323,0.052360215,0.052790132
1.95,0.03990039,-0.044983519,0.039958874,-0.045086896,0.060245662,-5.85E-05,1.03E-04,0.000118774,0.19714871,0.051757627,0.052179121
1.96,0.039455718,-0.044481869,0.039510685,-0.044580893,0.059569709,-5.50E-05,9.90E-05,0.000113257,0.190125268,0.051162187,0.051575396
1.97,0.039016001,-0.04398582,0.039067523,-0.044080575,0.058901345,-5.15E-05,9.48E-05,0.000107856,0.183113403,0.050573806,0.050978863
1.98,0.038581186,-0.04349531,0.038629331,-0.043585879,0.058240484,-4.81E-05,9.06E-05,0.00010257,0.176114739,0.049992396,0.050389433
1.99,0.038151215,-0.043010276,0.038196053,-0.043096739,0.057587042,-4.48E-05,8.65E-05,9.73976E-05,0.169131163,0.049417869,0.049807017
2,0.037726037,-0.042530658,0.037767635,-0.042613095,0.056940935,-4.16E-05,8.24E-05,9.23382E-05,0.162164881,0.04885014,0.049231527
2.01,0.037305597,-0.042056394,0.037344021,-0.042134884,0.056302082,-3.84E-05,7.85E-05,8.73912E-05,0.155218487,0.048289123,0.048662876
2.02,0.036889843,-0.041587424,0.036925159,-0.041662045,0.055670399,-3.53E-05,7.46E-05,8.25564E-05,0.148295049,0.047734736,0.048100979
2.03,0.036478722,-0.04112369,0.036510994,-0.041194517,0.055045808,-3.23E-05,7.08E-05,7.78338E-05,0.141398225,0.047186896,0.047545751
2.04,0.036072182,-0.040665132,0.036101475,-0.040732241,0.054428228,-2.93E-05,6.71E-05,7.32236E-05,0.134532404,0.04664552,0.046997109
2.05,0.035670174,-0.040211693,0.035696548,-0.040275157,0.05381758,-2.64E-05,6.35E-05,6.87266E-05,0.127702896,0.046110531,0.046454971
2.06,0.035272645,-0.039763315,0.035296163,-0.039823207,0.053213786,-2.35E-05,5.99E-05,6.43441E-05,0.120916176,0.045581847,0.045919256
2.07,0.034879547,-0.039319942,0.034900269,-0.039376334,0.052616769,-2.07E-05,5.64E-05,6.00779E-05,0.114180215,0.04505939,0.045389884
2.08,0.03449083,-0.038881518,0.034508815,-0.038934479,0.052026454,-1.80E-05,5.30E-05,5.5931E-05,0.107504909,0.044543085,0.044866776
2.09,0.034106445,-0.038447987,0.034121751,-0.038497586,0.051442765,-1.53E-05,4.96E-05,5.19071E-05,0.100902673,0.044032854,0.044349855
2.1,0.033726344,-0.038019294,0.033739028,-0.0380656,0.050865626,-1.27E-05,4.63E-05,4.80117E-05,0.094389238,0.043528624,0.043839044
2.11,0.033350478,-0.037595386,0.033360598,-0.037638466,0.050294966,-1.01E-05,4.31E-05,4.42519E-05,0.087984752,0.043030318,0.043334268
2.12,0.032978802,-0.037176209,0.032986412,-0.037216128,0.04973071,-7.61E-06,3.99E-05,4.06376E-05,0.081715285,0.042537866,0.04283545
2.13,0.032611268,-0.03676171,0.032616423,-0.036798532,0.049172788,-5.16E-06,3.68E-05,3.7182E-05,0.075614911,0.042051194,0.042342519
2.14,0.032247829,-0.036351836,0.032250584,-0.036385626,0.048621127,-2.75E-06,3.38E-05,3.39028E-05,0.069728544,0.041570232,0.041855401
2.15,0.031888441,-0.035946535,0.031888848,-0.035977357,0.048075657,-4.07E-07,3.08E-05,3.0824E-05,0.064115711,0.041094909,0.041374024
2.16,0.031533059,-0.035545758,0.031531169,-0.035573672,0.04753631,1.89E-06,2.79E-05,2.79777E-05,0.058855326,0.040625156,0.040898317
2.17,0.031181636,-0.035149453,0.031177501,-0.035174519,0.047003015,4.13E-06,2.51E-05,2.54056E-05,0.054051041,0.040160905,0.040428212
2.18,0.030834131,-0.034757569,0.030827801,-0.034779849,0.046475705,6.33E-06,2.23E-05,2.31615E-05,0.049835637,0.039702089,0.039963639
2.19,0.030490498,-0.034370058,0.030482022,-0.03438961,0.045954313,8.48E-06,1.96E-05,2.13094E-05,0.046370738,0.03924864,0.039504529
2.2,0.030150694,-0.033986871,0.030140122,-0.034003752,0.045438773,1.06E-05,1.69E-05,1.99183E-05,0.043835455,0.038800494,0.039050816
2.21,0.029814678,-0.033607959,0.029802056,-0.033622226,0.044929018,1.26E-05,1.43E-05,1.90489E-05,0.042397687,0.038357586,0.038602434
2.22,0.029482407,-0.033233275,0.029467782,-0.033244984,0.044424984,1.46E-05,1.17E-05,1.87343E-05,0.042170634,0.03791985,0.038159317
2.23,0.029153838,-0.032862771,0.029137258,-0.032871977,0.043926605,1.66E-05,9.21E-06,1.89649E-05,0.043174172,0.037487226,0.037721401
2.24,0.028828931,-0.0324964,0.02881044,-0.032503158,0.04343382,1.85E-05,6.76E-06,1.96874E-05,0.045327363,0.03705965,0.037288622
2.25,0.028507645,-0.032134117,0.028487288,-0.032138479,0.042946565,2.04E-05,4.36E-06,2.08196E-05,0.048477932,0.03663706,0.036860918
2.26,0.02818994,-0.031775875,0.02816776,-0.031777894,0.042464777,2.22E-05,2.02E-06,2.22715E-05,0.052447057,0.036219397,0.036438226
2.27,0.027875775,-0.03142163,0.027851816,-0.031421358,0.041988396,2.40E-05,-2.72E-07,2.39606E-05,0.057064749,0.035806601,0.036020485
2.28,0.027565112,-0.031071336,0.027539416,-0.031068823,0.04151736,2.57E-05,-2.51E-06,2.58185E-05,0.062187207,0.035398611,0.035607636
2.29,0.027257911,-0.030724951,0.02723052,-0.030720246,0.041051611,2.74E-05,-4.70E-06,2.77921E-05,0.067700415,0.034995371,0.035199617
2.3,0.026954133,-0.030382429,0.026925088,-0.030375582,0.040591087,2.90E-05,-6.85E-06,2.98413E-05,0.073516939,0.034596822,0.034796371
2.31,0.026653741,-0.030043727,0.026623082,-0.030034787,0.040135731,3.07E-05,-8.94E-06,3.19363E-05,0.079570679,0.034202908,0.03439784
2.32,0.026356697,-0.029708804,0.026324463,-0.029697817,0.039685485,3.22E-05,-1.10E-05,3.40548E-05,0.085811802,0.033813572,0.034003966
2.33,0.026062963,-0.029377617,0.026029194,-0.029364629,0.03924029,3.38E-05,-1.30E-05,3.61806E-05,0.092202593,0.03342876,0.033614693
2.34,0.025772503,-0.029050124,0.025737236,-0.029035182,0.038800091,3.53E-05,-1.49E-05,3.83012E-05,0.098714294,0.033048417,0.033229965
2.35,0.025485279,-0.028726283,0.025448553,-0.028709432,0.038364832,3.67E-05,-1.69E-05,4.04077E-05,0.105324765,0.032672488,0.032849726
2.36,0.025201257,-0.028406055,0.025163108,-0.028387338,0.037934456,3.81E-05,-1.87E-05,4.2493E-05,0.112016784,0.032300921,0.032473924
2.37,0.0249204,-0.028089398,0.024880864,-0.02806886,0.03750891,3.95E-05,-2.05E-05,4.45519E-05,0.118776816,0.031933663,0.032102503
2.38,0.024642673,-0.027776273,0.024601786,-0.027753956,0.037088138,4.09E-05,-2.23E-05,4.65805E-05,0.125594111,0.031570663,0.031735411
2.39,0.024368041,-0.02746664,0.024325839,-0.027442587,0.036672087,4.22E-05,-2.41E-05,4.85759E-05,0.132460046,0.031211868,0.031372595
2.4,0.02409647,-0.027160461,0.024052986,-0.027134712,0.036260705,4.35E-05,-2.57E-05,5.05357E-05,0.139367638,0.030857229,0.031014005
2.41,0.023827925,-0.026857696,0.023783193,-0.026830293,0.035853938,4.47E-05,-2.74E-05,5.24583E-05,0.146311179,0.030506696,0.030659589
2.42,0.023562373,-0.026558308,0.023516427,-0.02652929,0.035451736,4.59E-05,-2.90E-05,5.43425E-05,0.15328597,0.030160219,0.030309296
2.43,0.023299781,-0.026262259,0.023252653,-0.026231665,0.035054046,4.71E-05,-3.06E-05,5.61875E-05,0.160288104,0.029817749,0.029963078
2.44,0.023040115,-0.025969511,0.022991837,-0.025937381,0.034660818,4.83E-05,-3.21E-05,5.79925E-05,0.167314314,0.02947924,0.029620885
2.45,0.022783343,-0.025680029,0.022733947,-0.025646399,0.034272002,4.94E-05,-3.36E-05,5.97573E-05,0.174361846,0.029144643,0.029282668
2.46,0.022529432,-0.025393774,0.022478949,-0.025358683,0.033887548,5.05E-05,-3.51E-05,6.14816E-05,0.181428367,0.028813912,0.028948381
2.47,0.022278352,-0.025110712,0.022226811,-0.025074196,0.033507408,5.15E-05,-3.65E-05,6.31654E-05,0.188511884,0.028487,0.028617975
2.48,0.022030069,-0.024830806,0.021977501,-0.024792901,0.033131533,5.26E-05,-3.79E-05,6.48088E-05,0.195610687,0.028163862,0.028291405
2.49,0.021784554,-0.024554021,0.021730988,-0.024514763,0.032759875,5.36E-05,-3.93E-05,6.64119E-05,0.202723302,0.027844453,0.027968623
2.5,0.021541774,-0.024280323,0.021487239,-0.024239746,0.032392387,5.45E-05,-4.06E-05,6.79749E-05,0.20984845,0.027528728,0.027649586
2.51,0.021301701,-0.024009678,0.021246225,-0.023967816,0.032029022,5.55E-05,-4.19E-05,6.94982E-05,0.216985017,0.027216644,0.027334248
2.52,0.021064302,-0.02374205,0.021007914,-0.023698937,0.031669734,5.64E-05,-4.31E-05,7.0982E-05,0.224132027,0.026908157,0.027022565
2.53,0.02082955,-0.023477406,0.020772275,-0.023433075,0.031314476,5.73E-05,-4.43E-05,7.24268E-05,0.231288624,0.026603224,0.026714492
2.54,0.020597414,-0.023215713,0.02053928,-0.023170196,0.030963204,5.81E-05,-4.55E-05,7.3833E-05,0.238454052,0.026301803,0.026409988
2.55,0.020367864,-0.022956938,0.020308898,-0.022910268,0.030615873,5.90E-05,-4.67E-05,7.5201E-05,0.245627641,0.026003853,0.02610901
2.56,0.020140873,-0.022701049,0.0200811,-0.022653256,0.030272439,5.98E-05,-4.78E-05,7.65314E-05,0.252808795,0.025709332,0.025811514
2.57,0.019916412,-0.022448013,0.019855857,-0.022399128,0.029932858,6.06E-05,-4.89E-05,7.78245E-05,0.259996984,0.025418199,0.025517461
2.58,0.019694452,-0.022197798,0.01963314,-0.022147852,0.029597087,6.13E-05,-4.99E-05,7.9081E-05,0.267191733,0.025130415,0.025226808
2.59,0.019474966,-0.021950374,0.019412922,-0.021899396,0.029265083,6.20E-05,-5.10E-05,8.03012E-05,0.274392615,0.02484594,0.024939516
2.6,0.019257926,-0.021705708,0.019195173,-0.021653727,0.028936803,6.28E-05,-5.20E-05,8.14858E-05,0.281599246,0.024564734,0.024655544
2.61,0.019043305,-0.02146377,0.018979867,-0.021410815,0.028612206,6.34E-05,-5.30E-05,8.26353E-05,0.288811279,0.024286758,0.024374853
2.62,0.018831076,-0.021224529,0.018766976,-0.021170628,0.028291251,6.41E-05,-5.39E-05,8.37501E-05,0.296028402,0.024011976,0.024097404
2.63,0.018621212,-0.020987956,0.018556473,-0.020933137,0.027973897,6.47E-05,-5.48E-05,8.48309E-05,0.303250328,0.023740348,0.023823159
2.64,0.018413686,-0.020754021,0.01834833,-0.02069831,0.027660102,6.54E-05,-5.57E-05,8.58782E-05,0.310476799,0.023471838,0.023552079
2.65,0.018208474,-0.020522694,0.018142523,-0.020466118,0.027349829,6.60E-05,-5.66E-05,8.68925E-05,0.317707579,0.023206409,0.023284127
2.66,0.018005548,-0.020293945,0.017939023,-0.020236531,0.027043036,6.65E-05,-5.74E-05,8.78743E-05,0.324942451,0.022944024,0.023019266
2.67,0.017804884,-0.020067748,0.017737807,-0.020009521,0.026739684,6.71E-05,-5.82E-05,8.88242E-05,0.332181219,0.022684648,0.022757459
2.68,0.017606456,-0.019844072,0.017538847,-0.019785057,0.026439736,6.76E-05,-5.90E-05,8.97427E-05,0.339423699,0.022428246,0.02249867
2.69,0.01741024,-0.01962289,0.017342119,-0.019563112,0.026143153,6.81E-05,-5.98E-05,9.06304E-05,0.346669726,0.022174781,0.022242863
2.7,0.017216211,-0.019404174,0.017147597,-0.019343658,0.025849897,6.86E-05,-6.05E-05,9.14877E-05,0.353919146,0.02192422,0.021990004
2.71,0.017024343,-0.019187896,0.016955257,-0.019126665,0.025559931,6.91E-05,-6.12E-05,9.23153E-05,0.361171816,0.021676528,0.021740056
2.72,0.016834614,-0.018974029,0.016765075,-0.018912107,0.025273218,6.95E-05,-6.19E-05,9.31135E-05,0.368427606,0.021431673,0.021492987
2.73,0.016647,-0.018762547,0.016577026,-0.018699956,0.024989721,7.00E-05,-6.26E-05,9.3883E-05,0.375686392,0.021189619,0.021248762
2.74,0.016461476,-0.018553422,0.016391085,-0.018490186,0.024709404,7.04E-05,-6.32E-05,9.46242E-05,0.382948063,0.020950336,0.021007347
2.75,0.01627802,-0.018346629,0.016207231,-0.018282769,0.024432232,7.08E-05,-6.39E-05,9.53376E-05,0.390212513,0.020713789,0.020768709
2.76,0.016096609,-0.018142142,0.016025439,-0.018077679,0.02415817,7.12E-05,-6.45E-05,9.60238E-05,0.397479645,0.020479947,0.020532816
2.77,0.015917219,-0.017939933,0.015845686,-0.017874891,0.023887182,7.15E-05,-6.50E-05,9.66832E-05,0.404749366,0.020248779,0.020299635
2.78,0.015739829,-0.01773998,0.015667949,-0.017674377,0.023619234,7.19E-05,-6.56E-05,9.73163E-05,0.412021593,0.020020252,0.020069134
2.79,0.015564415,-0.017542255,0.015492205,-0.017476113,0.023354292,7.22E-05,-6.61E-05,9.79237E-05,0.419296246,0.019794337,0.019841282
2.8,0.015390957,-0.017346734,0.015318433,-0.017280073,0.023092322,7.25E-05,-6.67E-05,9.85057E-05,0.426573249,0.019571002,0.019616047
2.81,0.015219431,-0.017153393,0.01514661,-0.017086233,0.02283329,7.28E-05,-6.72E-05,9.90628E-05,0.433852533,0.019350217,0.0193934
2.82,0.015049817,-0.016962208,0.014976714,-0.016894568,0.022577165,7.31E-05,-6.76E-05,9.95956E-05,0.441134032,0.019131953,0.019173308
2.83,0.014882093,-0.016773154,0.014808724,-0.016705053,0.022323913,7.34E-05,-6.81E-05,0.000100104,0.448417685,0.01891618,0.018955743
2.84,0.014716239,-0.016586207,0.014642618,-0.016517664,0.022073501,7.36E-05,-6.85E-05,0.00010059,0.455703433,0.018702869,0.018740675
2.85,0.014552233,-0.016401344,0.014478375,-0.016332377,0.021825899,7.39E-05,-6.90E-05,0.000101052,0.462991222,0.018491992,0.018528075
2.86,0.014390055,-0.016218542,0.014315974,-0.016149169,0.021581074,7.41E-05,-6.94E-05,0.000101492,0.470280999,0.018283519,0.018317913
2.87,0.014229684,-0.016037778,0.014155395,-0.015968016,0.021338996,7.43E-05,-6.98E-05,0.000101909,0.477572717,0.018077423,0.018110161
2.88,0.0140711,-0.015859029,0.013996617,-0.015788896,0.021099633,7.45E-05,-7.01E-05,0.000102305,0.484866328,0.017873676,0.017904791
2.89,0.013914284,-0.015682272,0.01383962,-0.015611785,0.020862956,7.47E-05,-7.05E-05,0.000102679,0.492161789,0.017672251,0.017701774
2.9,0.013759215,-0.015507486,0.013684384,-0.015436661,0.020628933,7.48E-05,-7.08E-05,0.000103033,0.499459059,0.017473121,0.017501084
2.91,0.013605875,-0.015334648,0.013530889,-0.015263502,0.020397536,7.50E-05,-7.11E-05,0.000103366,0.506758098,0.017276258,0.017302693
2.92,0.013454243,-0.015163737,0.013379116,-0.015092286,0.020168734,7.51E-05,-7.15E-05,0.000103679,0.514058869,0.017081638,0.017106575
2.93,0.013304301,-0.014994731,0.013229045,-0.01492299,0.019942499,7.53E-05,-7.17E-05,0.000103972,0.521361336,0.016889233,0.016912702
2.94,0.013156031,-0.014827609,0.013080658,-0.014755593,0.019718802,7.54E-05,-7.20E-05,0.000104246,0.528665467,0.016699018,0.016721048
2.95,0.013009412,-0.01466235,0.012933935,-0.014590075,0.019497614,7.55E-05,-7.23E-05,0.000104502,0.535971227,0.016510968,0.016531588
2.96,0.012864428,-0.014498933,0.012788857,-0.014426413,0.019278907,7.56E-05,-7.25E-05,0.000104738,0.543278588,0.016325056,0.016344297
2.97,0.01272106,-0.014337337,0.012645407,-0.014264587,0.019062654,7.57E-05,-7.28E-05,0.000104957,0.550587519,0.01614126,0.016159147
2.98,0.012579289,-0.014177543,0.012503566,-0.014104577,0.018848826,7.57E-05,-7.30E-05,0.000105157,0.557897993,0.015959553,0.015976116
2.99,0.012439098,-0.01401953,0.012363316,-0.013946362,0.018637398,7.58E-05,-7.32E-05,0.00010534,0.565209983,0.015779912,0.015795177
3,0.01230047,-0.013863279,0.012224639,-0.013789921,0.01842834,7.58E-05,-7.34E-05,0.000105507,0.572523463,0.015602313,0.015616307
3.01,0.012163387,-0.013708769,0.012087518,-0.013635236,0.018221628,7.59E-05,-7.35E-05,0.000105656,0.579838409,0.015426732,0.015439482
3.02,0.012027831,-0.013555981,0.011951934,-0.013482286,0.018017235,7.59E-05,-7.37E-05,0.000105789,0.587154798,0.015253146,0.015264678
3.03,0.011893786,-0.013404896,0.011817871,-0.013331051,0.017815135,7.59E-05,-7.38E-05,0.000105906,0.594472608,0.015081531,0.01509187
3.04,0.011761235,-0.013255496,0.011685312,-0.013181514,0.017615301,7.59E-05,-7.40E-05,0.000106007,0.601791816,0.014911866,0.014921037
3.05,0.011630161,-0.013107761,0.01155424,-0.013033654,0.017417709,7.59E-05,-7.41E-05,0.000106093,0.609112402,0.014744127,0.014752155
3.06,0.011500548,-0.012961672,0.011424638,-0.012887452,0.017222334,7.59E-05,-7.42E-05,0.000106164,0.616434346,0.014578292,0.014585201
3.07,0.011372379,-0.012817212,0.01129649,-0.012742891,0.01702915,7.59E-05,-7.43E-05,0.000106221,0.623757629,0.014414339,0.014420153
3.08,0.011245639,-0.012674362,0.011169779,-0.012599951,0.016838133,7.59E-05,-7.44E-05,0.000106262,0.631082233,0.014252246,0.014256989
3.09,0.011120311,-0.012533104,0.01104449,-0.012458615,0.016649259,7.58E-05,-7.45E-05,0.00010629,0.63840814,0.014091993,0.014095687
3.1,0.01099638,-0.012393421,0.010920605,-0.012318864,0.016462504,7.58E-05,-7.46E-05,0.000106304,0.645735333,0.013933557,0.013936226
3.11,0.01087383,-0.012255295,0.010798111,-0.012180681,0.016277843,7.57E-05,-7.46E-05,0.000106305,0.653063796,0.013776917,0.013778583
3.12,0.010752646,-0.012118708,0.01067699,-0.012044048,0.016095254,7.57E-05,-7.47E-05,0.000106292,0.660393513,0.013622054,0.013622739
3.13,0.010632813,-0.011983644,0.010557228,-0.011908948,0.015914713,7.56E-05,-7.47E-05,0.000106266,0.667724468,0.013468946,0.013468671
3.14,0.010514315,-0.011850085,0.010438809,-0.011775363,0.015736198,7.55E-05,-7.47E-05,0.000106228,0.675056647,0.013317574,0.01331636
3.15,0.010397137,-0.011718015,0.010321719,-0.011643277,0.015559684,7.54E-05,-7.47E-05,0.000106178,0.682390036,0.013167917,0.013165785
3.16,0.010281266,-0.011587417,0.010205941,-0.011512673,0.015385151,7.53E-05,-7.47E-05,0.000106115,0.689724621,0.013019955,0.013016927
3.17,0.010166685,-0.011458275,0.010091463,-0.011383533,0.015212576,7.52E-05,-7.47E-05,0.000106041,0.697060388,0.012873669,0.012869764
3.18,0.010053382,-0.011330572,0.009978268,-0.011255843,0.015041936,7.51E-05,-7.47E-05,0.000105955,0.704397325,0.01272904,0.012724279
3.19,0.009941342,-0.011204292,0.009866344,-0.011129585,0.01487321,7.50E-05,-7.47E-05,0.000105858,0.711735419,0.012586049,0.01258045
3.2,0.00983055,-0.01107942,0.009755674,-0.011004743,0.014706377,7.49E-05,-7.47E-05,0.00010575,0.719074658,0.012444677,0.01243826
3.21,0.009720992,-0.01095594,0.009646246,-0.010881301,0.014541416,7.47E-05,-7.46E-05,0.000105631,0.726415031,0.012304905,0.012297688
3.22,0.009612656,-0.010833836,0.009538045,-0.010759244,0.014378305,7.46E-05,-7.46E-05,0.000105502,0.733756526,0.012166714,0.012158717
3.23,0.009505527,-0.010713093,0.009431058,-0.010638557,0.014217023,7.45E-05,-7.45E-05,0.000105362,0.741099132,0.012030088,0.012021328
3.24,0.009399592,-0.010593695,0.009325272,-0.010519223,0.014057551,7.43E-05,-7.45E-05,0.000105213,0.748442838,0.011895007,0.011885503
3.25,0.009294838,-0.010475629,0.009220671,-0.010401228,0.013899867,7.42E-05,-7.44E-05,0.000105053,0.755787634,0.011761454,0.011751223
3.26,0.009191251,-0.010358878,0.009117244,-0.010284556,0.013743953,7.40E-05,-7.43E-05,0.000104885,0.763133511,0.011629412,0.011618471
3.27,0.009088819,-0.010243429,0.009014977,-0.010169193,0.013589787,7.38E-05,-7.42E-05,0.000104707,0.770480458,0.011498862,0.011487229
3.28,0.008987528,-0.010129267,0.008913857,-0.010055125,0.01343735,7.37E-05,-7.41E-05,0.00010452,0.777828465,0.011369789,0.01135748
3.29,0.008887366,-0.010016376,0.008813872,-0.009942336,0.013286624,7.35E-05,-7.40E-05,0.000104324,0.785177524,0.011242175,0.011229207
3.3,0.00878832,-0.009904745,0.008715007,-0.009830812,0.013137588,7.33E-05,-7.39E-05,0.000104119,0.792527625,0.011116003,0.011102392
3.31,0.008690378,-0.009794357,0.008617252,-0.009720539,0.012990224,7.31E-05,-7.38E-05,0.000103906,0.79987876,0.010991257,0.010977018
3.32,0.008593527,-0.0096852,0.008520594,-0.009611503,0.012844512,7.29E-05,-7.37E-05,0.000103685,0.807230921,0.01086792,0.01085307
3.33,0.008497756,-0.009577259,0.008425019,-0.00950369,0.012700436,7.27E-05,-7.36E-05,0.000103456,0.814584098,0.010745977,0.010730531
3.34,0.008403052,-0.009470521,0.008330517,-0.009397087,0.012557975,7.25E-05,-7.34E-05,0.000103219,0.821938284,0.010625411,0.010609384
3.35,0.008309404,-0.009364973,0.008237074,-0.009291679,0.012417113,7.23E-05,-7.33E-05,0.000102974,0.829293471,0.010506207,0.010489613
3.36,0.008216799,-0.009260602,0.00814468,-0.009187454,0.01227783,7.21E-05,-7.31E-05,0.000102722,0.836649652,0.010388349,0.010371203
3.37,0.008125227,-0.009157394,0.008053322,-0.009084398,0.01214011,7.19E-05,-7.30E-05,0.000102463,0.844006818,0.010271822,0.010254138
3.38,0.008034674,-0.009055336,0.007962988,-0.008982498,0.012003935,7.17E-05,-7.28E-05,0.000102197,0.851364963,0.01015661,0.010138403
3.39,0.007945131,-0.008954415,0.007873668,-0.00888174,0.011869287,7.15E-05,-7.27E-05,0.000101924,0.85872408,0.010042698,0.010023982
3.4,0.007856586,-0.008854619,0.00778535,-0.008782114,0.011736149,7.12E-05,-7.25E-05,0.000101645,0.866084161,0.009930072,0.00991086
3.41,0.007769028,-0.008755936,0.007698023,-0.008683604,0.011604505,7.10E-05,-7.23E-05,0.000101359,0.873445199,0.009818717,0.009799022
3.42,0.007682446,-0.008658353,0.007611675,-0.0085862,0.011474338,7.08E-05,-7.22E-05,0.000101067,0.880807189,0.009708619,0.009688454
3.43,0.007596828,-0.008561857,0.007526295,-0.008489888,0.01134563,7.05E-05,-7.20E-05,0.000100768,0.888170124,0.009599762,0.009579141
3.44,0.007512165,-0.008466436,0.007441874,-0.008394657,0.011218367,7.03E-05,-7.18E-05,0.000100464,0.895533996,0.009492133,0.009471068
3.45,0.007428445,-0.008372079,0.007358399,-0.008300494,0.011092531,7.00E-05,-7.16E-05,0.000100154,0.902898801,0.009385718,0.009364221
3.46,0.007345658,-0.008278774,0.00727586,-0.008207387,0.010968106,6.98E-05,-7.14E-05,9.98388E-05,0.910264532,0.009280503,0.009258586
3.47,0.007263794,-0.008186508,0.007194248,-0.008115325,0.010845077,6.95E-05,-7.12E-05,9.95178E-05,0.917631183,0.009176474,0.00915415
3.48,0.007182842,-0.008095271,0.00711355,-0.008024295,0.010723428,6.93E-05,-7.10E-05,9.91916E-05,0.924998748,0.009073618,0.009050898
3.49,0.007102793,-0.008005051,0.007033758,-0.007934287,0.010603144,6.90E-05,-7.08E-05,9.88602E-05,0.932367223,0.008971922,0.008948818
3.5,0.007023635,-0.007915836,0.006954861,-0.007845288,0.010484209,6.88E-05,-7.05E-05,9.85239E-05,0.9397366,0.008871371,0.008847894
3.51,0.00694536,-0.007827616,0.006876849,-0.007757287,0.010366608,6.85E-05,-7.03E-05,9.81829E-05,0.947106875,0.008771954,0.008748115
3.52,0.006867957,-0.007740379,0.006799712,-0.007670273,0.010250326,6.82E-05,-7.01E-05,9.78371E-05,0.954478043,0.008673657,0.008649468
3.53,0.006791416,-0.007654114,0.00672344,-0.007584236,0.010135348,6.80E-05,-6.99E-05,9.74869E-05,0.961850098,0.008576467,0.008551938
3.54,0.006715729,-0.007568811,0.006648024,-0.007499163,0.01002166,6.77E-05,-6.96E-05,9.71322E-05,0.969223036,0.008480373,0.008455514
3.55,0.006640885,-0.007484458,0.006573454,-0.007415045,0.009909248,6.74E-05,-6.94E-05,9.67734E-05,0.97659685,0.00838536,0.008360182
3.56,0.006566875,-0.007401045,0.00649972,-0.007331871,0.009798096,6.72E-05,-6.92E-05,9.64105E-05,0.983971537,0.008291418,0.008265931
3.57,0.00649369,-0.007318562,0.006426813,-0.007249629,0.009688191,6.69E-05,-6.89E-05,9.60436E-05,0.991347092,0.008198533,0.008172748
3.58,0.006421321,-0.007236999,0.006354724,-0.00716831,0.009579519,6.66E-05,-6.87E-05,9.56729E-05,0.998723509,0.008106695,0.00808062
3.59,0.006349758,-0.007156344,0.006283443,-0.007087903,0.009472066,6.63E-05,-6.84E-05,9.52985E-05,1.006100785,0.00801589,0.007989536
3.6,0.006278993,-0.007076589,0.006212962,-0.007008398,0.009365818,6.60E-05,-6.82E-05,9.49206E-05,1.013478915,0.007926108,0.007899483
3.61,0.006209016,-0.006997722,0.006143272,-0.006929785,0.009260762,6.57E-05,-6.79E-05,9.45392E-05,1.020857894,0.007837336,0.00781045
3.62,0.006139819,-0.006919734,0.006074363,-0.006852054,0.009156884,6.55E-05,-6.77E-05,9.41545E-05,1.028237719,0.007749563,0.007722426
3.63,0.006071394,-0.006842615,0.006006228,-0.006775194,0.009054172,6.52E-05,-6.74E-05,9.37667E-05,1.035618384,0.007662778,0.007635398
3.64,0.006003731,-0.006766356,0.005938856,-0.006699197,0.008952612,6.49E-05,-6.72E-05,9.33757E-05,1.042999886,0.00757697,0.007549355
3.65,0.005936822,-0.006690947,0.005872241,-0.006624052,0.008852191,6.46E-05,-6.69E-05,9.29818E-05,1.05038222,0.007492127,0.007464287
3.66,0.005870658,-0.006616378,0.005806372,-0.00654975,0.008752896,6.43E-05,-6.66E-05,9.25851E-05,1.057765383,0.007408238,0.007380181
3.67,0.005805233,-0.00654264,0.005741242,-0.006476282,0.008654715,6.40E-05,-6.64E-05,9.21856E-05,1.065149371,0.007325293,0.007297027
3.68,0.005740536,-0.006469725,0.005676843,-0.006403638,0.008557635,6.37E-05,-6.61E-05,9.17836E-05,1.072534179,0.007243281,0.007214815
3.69,0.00567656,-0.006397621,0.005613166,-0.006331808,0.008461645,6.34E-05,-6.58E-05,9.1379E-05,1.079919805,0.007162191,0.007133532
3.7,0.005613297,-0.006326322,0.005550204,-0.006260784,0.008366731,6.31E-05,-6.55E-05,9.0972E-05,1.087306244,0.007082014,0.007053169
3.71,0.005550739,-0.006255817,0.005487947,-0.006190557,0.008272881,6.28E-05,-6.53E-05,9.05627E-05,1.094693492,0.007002737,0.006973716
3.72,0.005488879,-0.006186097,0.005426389,-0.006121118,0.008180085,6.25E-05,-6.50E-05,9.01512E-05,1.102081546,0.006924352,0.006895161
3.73,0.005427708,-0.006117155,0.005365522,-0.006052458,0.008088329,6.22E-05,-6.47E-05,8.97376E-05,1.109470403,0.006846849,0.006817495
3.74,0.005367218,-0.006048981,0.005305337,-0.005984567,0.007997603,6.19E-05,-6.44E-05,8.9322E-05,1.116860059,0.006770216,0.006740707
3.75,0.005307403,-0.005981567,0.005245827,-0.005917438,0.007907894,6.16E-05,-6.41E-05,8.89045E-05,1.12425051,0.006694445,0.006664787
3.76,0.005248254,-0.005914904,0.005186985,-0.005851063,0.007819191,6.13E-05,-6.38E-05,8.84852E-05,1.131641754,0.006619525,0.006589726
3.77,0.005189765,-0.005848985,0.005128803,-0.005785431,0.007731484,6.10E-05,-6.36E-05,8.80642E-05,1.139033786,0.006545447,0.006515514
3.78,0.005131927,-0.005783799,0.005071274,-0.005720536,0.00764476,6.07E-05,-6.33E-05,8.76416E-05,1.146426605,0.006472202,0.006442141
3.79,0.005074734,-0.005719341,0.005014389,-0.005656369,0.007559009,6.03E-05,-6.30E-05,8.72174E-05,1.153820205,0.006399779,0.006369597
3.8,0.005018178,-0.005655601,0.004958143,-0.005592922,0.00747422,6.00E-05,-6.27E-05,8.67917E-05,1.161214586,0.00632817,0.006297874
3.81,0.004962253,-0.005592571,0.004902528,-0.005530186,0.007390382,5.97E-05,-6.24E-05,8.63647E-05,1.168609742,0.006257366,0.006226961
3.82,0.004906951,-0.005530243,0.004847537,-0.005468154,0.007307484,5.94E-05,-6.21E-05,8.59364E-05,1.176005672,0.006187357,0.006156849
3.83,0.004852265,-0.005468611,0.004793162,-0.005406818,0.007225516,5.91E-05,-6.18E-05,8.55069E-05,1.183402372,0.006118134,0.00608753
3.84,0.004798188,-0.005407665,0.004739397,-0.00534617,0.007144468,5.88E-05,-6.15E-05,8.50763E-05,1.190799839,0.006049689,0.006018994
3.85,0.004744715,-0.005347398,0.004686236,-0.005286202,0.007064329,5.85E-05,-6.12E-05,8.46446E-05,1.198198071,0.005982012,0.005951233
3.86,0.004691837,-0.005287803,0.00463367,-0.005226907,0.006985088,5.82E-05,-6.09E-05,8.4212E-05,1.205597064,0.005915095,0.005884237
3.87,0.004639548,-0.005228872,0.004581695,-0.005168277,0.006906737,5.79E-05,-6.06E-05,8.37785E-05,1.212996817,0.005848929,0.005817998
3.88,0.004587843,-0.005170598,0.004530302,-0.005110305,0.006829264,5.75E-05,-6.03E-05,8.33442E-05,1.220397325,0.005783507,0.005752508
3.89,0.004536713,-0.005112974,0.004479486,-0.005052982,0.006752661,5.72E-05,-6.00E-05,8.29091E-05,1.227798587,0.005718818,0.005687757
3.9,0.004486153,-0.005055991,0.00442924,-0.004996303,0.006676916,5.69E-05,-5.97E-05,8.24733E-05,1.2352006,0.005654856,0.005623737
3.91,0.004436157,-0.004999644,0.004379557,-0.00494026,0.006602021,5.66E-05,-5.94E-05,8.20369E-05,1.24260336,0.005591612,0.005560441
3.92,0.004386718,-0.004943925,0.004330432,-0.004884845,0.006527967,5.63E-05,-5.91E-05,8.16E-05,1.250006867,0.005529077,0.005497859
3.93,0.00433783,-0.004888826,0.004281857,-0.004830052,0.006454743,5.60E-05,-5.88E-05,8.11627E-05,1.257411116,0.005467245,0.005435984
3.94,0.004289487,-0.004834342,0.004233828,-0.004775873,0.00638234,5.57E-05,-5.85E-05,8.07249E-05,1.264816106,0.005406106,0.005374808
3.95,0.004241682,-0.004780465,0.004186337,-0.004722303,0.00631075,5.53E-05,-5.82E-05,8.02867E-05,1.272221834,0.005345653,0.005314322
3.96,0.004194411,-0.004727188,0.004139379,-0.004669333,0.006239962,5.50E-05,-5.79E-05,7.98483E-05,1.279628298,0.005285878,0.005254519
3.97,0.004147666,-0.004674506,0.004092948,-0.004616957,0.006169969,5.47E-05,-5.75E-05,7.94097E-05,1.287035495,0.005226774,0.005195391
3.98,0.004101442,-0.00462241,0.004047037,-0.004565169,0.00610076,5.44E-05,-5.72E-05,7.89709E-05,1.294443423,0.005168333,0.005136931
3.99,0.004055733,-0.004570895,0.004001642,-0.004513961,0.006032328,5.41E-05,-5.69E-05,7.8532E-05,1.301852079,0.005110548,0.005079131
4,0.004010534,-0.004519954,0.003956756,-0.004463328,0.005964664,5.38E-05,-5.66E-05,7.8093E-05,1.309261462,0.005053411,0.005021983
4.01,0.003965838,-0.00446958,0.003912373,-0.004413263,0.005897758,5.35E-05,-5.63E-05,7.76541E-05,1.316671569,0.004996914,0.004965479
4.02,0.003921641,-0.004419769,0.003868488,-0.00436376,0.005831603,5.32E-05,-5.60E-05,7.72152E-05,1.324082398,0.004941051,0.004909614
4.03,0.003877936,-0.004370512,0.003825095,-0.004314812,0.00576619,5.28E-05,-5.57E-05,7.67765E-05,1.331493946,0.004885815,0.004854379
4.04,0.003834718,-0.004321804,0.003782189,-0.004266413,0.005701511,5.25E-05,-5.54E-05,7.63379E-05,1.338906213,0.004831198,0.004799767
4.05,0.003791981,-0.004273639,0.003739764,-0.004218556,0.005637558,5.22E-05,-5.51E-05,7.58995E-05,1.346319194,0.004777193,0.004745771
4.06,0.003749721,-0.004226011,0.003697816,-0.004171237,0.005574321,5.19E-05,-5.48E-05,7.54614E-05,1.353732889,0.004723794,0.004692385
4.07,0.003707932,-0.004178914,0.003656337,-0.004124448,0.005511794,5.16E-05,-5.45E-05,7.50236E-05,1.361147296,0.004670994,0.004639601
4.08,0.003666609,-0.004132341,0.003615324,-0.004078185,0.005449969,5.13E-05,-5.42E-05,7.45862E-05,1.368562412,0.004618785,0.004587412
4.09,0.003625746,-0.004086288,0.003574771,-0.00403244,0.005388836,5.10E-05,-5.38E-05,7.41492E-05,1.375978235,0.004567162,0.004535812
4.1,0.003585339,-0.004040748,0.003534673,-0.003987208,0.00532839,5.07E-05,-5.35E-05,7.37127E-05,1.383394763,0.004516117,0.004484794
4.11,0.003545382,-0.003995715,0.003495025,-0.003942483,0.005268622,5.04E-05,-5.32E-05,7.32766E-05,1.390811995,0.004465644,0.004434351
4.12,0.00350587,-0.003951184,0.003455821,-0.003898261,0.005209524,5.00E-05,-5.29E-05,7.28411E-05,1.398229929,0.004415737,0.004384477
4.13,0.003466799,-0.00390715,0.003417057,-0.003854534,0.005151088,4.97E-05,-5.26E-05,7.24062E-05,1.405648562,0.00436639,0.004335166
4.14,0.003428163,-0.003863606,0.003378728,-0.003811298,0.005093309,4.94E-05,-5.23E-05,7.19719E-05,1.413067893,0.004317595,0.00428641
4.15,0.003389957,-0.003820548,0.003340829,-0.003768547,0.005036177,4.91E-05,-5.20E-05,7.15383E-05,1.42048792,0.004269347,0.004238204
4.16,0.003352178,-0.003777969,0.003303355,-0.003726275,0.004979687,4.88E-05,-5.17E-05,7.11054E-05,1.427908641,0.00422164,0.004190542
4.17,0.003314819,-0.003735865,0.003266301,-0.003684477,0.00492383,4.85E-05,-5.14E-05,7.06732E-05,1.435330055,0.004174467,0.004143418
4.18,0.003277877,-0.00369423,0.003229663,-0.003643149,0.004868599,4.82E-05,-5.11E-05,7.02418E-05,1.442752159,0.004127822,0.004096824
4.19,0.003241347,-0.00365306,0.003193436,-0.003602284,0.004813988,4.79E-05,-5.08E-05,6.98113E-05,1.450174952,0.004081701,0.004050756
4.2,0.003205223,-0.003612348,0.003157615,-0.003561877,0.00475999,4.76E-05,-5.05E-05,6.93815E-05,1.457598433,0.004036096,0.004005207
4.21,0.003169502,-0.003572089,0.003122196,-0.003521923,0.004706597,4.73E-05,-5.02E-05,6.89527E-05,1.465022599,0.003991001,0.003960171
4.22,0.00313418,-0.00353228,0.003087175,-0.003482418,0.004653803,4.70E-05,-4.99E-05,6.85248E-05,1.472447449,0.003946412,0.003915643
4.23,0.003099251,-0.003492914,0.003052546,-0.003443356,0.004601602,4.67E-05,-4.96E-05,6.80979E-05,1.479872981,0.003902322,0.003871617
4.24,0.003064711,-0.003453987,0.003018306,-0.003404732,0.004549986,4.64E-05,-4.93E-05,6.76719E-05,1.487299195,0.003858726,0.003828087
4.25,0.003030556,-0.003415494,0.002984449,-0.003366541,0.004498948,4.61E-05,-4.90E-05,6.7247E-05,1.494726087,0.003815618,0.003785048
4.26,0.002996782,-0.003377429,0.002950973,-0.003328779,0.004448484,4.58E-05,-4.87E-05,6.68231E-05,1.502153657,0.003772993,0.003742494
4.27,0.002963384,-0.003339789,0.002917872,-0.00329144,0.004398585,4.55E-05,-4.83E-05,6.64002E-05,1.509581902,0.003730845,0.003700419
4.28,0.002930358,-0.003302568,0.002885142,-0.00325452,0.004349246,4.52E-05,-4.80E-05,6.59785E-05,1.517010823,0.003689169,0.003658818
4.29,0.002897701,-0.003265763,0.002852779,-0.003218014,0.004300461,4.49E-05,-4.77E-05,6.5558E-05,1.524440416,0.00364796,0.003617686
4.3,0.002865407,-0.003229367,0.00282078,-0.003181918,0.004252223,4.46E-05,-4.74E-05,6.51386E-05,1.531870681,0.003607212,0.003577017
4.31,0.002833473,-0.003193377,0.002789139,-0.003146226,0.004204526,4.43E-05,-4.72E-05,6.47203E-05,1.539301616,0.003566921,0.003536807
4.32,0.002801895,-0.003157788,0.002757853,-0.003110935,0.004157364,4.40E-05,-4.69E-05,6.43033E-05,1.54673322,0.00352708,0.003497049
4.33,0.00277067,-0.003122596,0.002726919,-0.00307604,0.00411073,4.38E-05,-4.66E-05,6.38876E-05,1.554165491,0.003487685,0.00345774
4.34,0.002739792,-0.003087796,0.002696331,-0.003041536,0.00406462,4.35E-05,-4.63E-05,6.3473E-05,1.561598427,0.003448732,0.003418873
4.35,0.002709258,-0.003053383,0.002666086,-0.003007419,0.004019028,4.32E-05,-4.60E-05,6.30598E-05,1.569032028,0.003410214,0.003380444
4.36,0.002679064,-0.003019355,0.002636181,-0.002973685,0.003973946,4.29E-05,-4.57E-05,6.26479E-05,1.576466293,0.003372127,0.003342448
4.37,0.002649207,-0.002985705,0.00260661,-0.002940329,0.003929371,4.26E-05,-4.54E-05,6.22373E-05,1.583901219,0.003334467,0.003304879
4.38,0.002619683,-0.002952431,0.002577372,-0.002907347,0.003885295,4.23E-05,-4.51E-05,6.18281E-05,1.591336805,0.003297228,0.003267734
4.39,0.002590488,-0.002919527,0.002548462,-0.002874736,0.003841714,4.20E-05,-4.48E-05,6.14203E-05,1.598773051,0.003260406,0.003231007
4.4,0.002561618,-0.00288699,0.002519876,-0.00284249,0.003798621,4.17E-05,-4.45E-05,6.10138E-05,1.606209954,0.003223996,0.003194694
4.41,0.00253307,-0.002854816,0.00249161,-0.002810606,0.003756012,4.15E-05,-4.42E-05,6.06088E-05,1.613647514,0.003187993,0.00315879
4.42,0.00250484,-0.002823,0.002463662,-0.002779079,0.003713881,4.12E-05,-4.39E-05,6.02052E-05,1.621085729,0.003152393,0.00312329
4.43,0.002476925,-0.002791539,0.002436027,-0.002747906,0.003672222,4.09E-05,-4.36E-05,5.9803E-05,1.628524599,0.003117192,0.003088189
4.44,0.00244932,-0.002760428,0.002408702,-0.002717083,0.003631031,4.06E-05,-4.33E-05,5.94024E-05,1.635964121,0.003082384,0.003053484
4.45,0.002422024,-0.002729664,0.002381684,-0.002686606,0.003590302,4.03E-05,-4.31E-05,5.90032E-05,1.643404295,0.003047966,0.00301917
4.46,0.002395031,-0.002699243,0.002354968,-0.00265647,0.003550029,4.01E-05,-4.28E-05,5.86055E-05,1.650845119,0.003013933,0.002985242
4.47,0.00236834,-0.002669161,0.002328553,-0.002626673,0.003510209,3.98E-05,-4.25E-05,5.82093E-05,1.658286593,0.002980281,0.002951696
4.48,0.002341946,-0.002639415,0.002302433,-0.002597209,0.003470835,3.95E-05,-4.22E-05,5.78147E-05,1.665728714,0.002947005,0.002918527
4.49,0.002315846,-0.00261,0.002276607,-0.002568076,0.003431902,3.92E-05,-4.19E-05,5.74216E-05,1.673171483,0.002914101,0.002885732
4.5,0.002290037,-0.002580912,0.00225107,-0.00253927,0.003393407,3.90E-05,-4.16E-05,5.70301E-05,1.680614898,0.002881565,0.002853306
4.51,0.002264515,-0.002552149,0.00222582,-0.002510787,0.003355343,3.87E-05,-4.14E-05,5.66402E-05,1.688058957,0.002849393,0.002821245
4.52,0.002239278,-0.002523706,0.002200853,-0.002482624,0.003317706,3.84E-05,-4.11E-05,5.62518E-05,1.69550366,0.002817581,0.002789545
4.53,0.002214322,-0.002495581,0.002176166,-0.002454776,0.003280491,3.82E-05,-4.08E-05,5.58651E-05,1.702949005,0.002786125,0.002758202
4.54,0.002189645,-0.002467768,0.002151756,-0.002427241,0.003243694,3.79E-05,-4.05E-05,5.548E-05,1.710394992,0.002755021,0.002727211
4.55,0.002165242,-0.002440266,0.00212762,-0.002400015,0.00320731,3.76E-05,-4.03E-05,5.50965E-05,1.71784162,0.002724264,0.002696569
4.56,0.002141111,-0.00241307,0.002103754,-0.002373094,0.003171333,3.74E-05,-4.00E-05,5.47147E-05,1.725288887,0.002693852,0.002666273
4.57,0.00211725,-0.002386178,0.002080156,-0.002346475,0.00313576,3.71E-05,-3.97E-05,5.43345E-05,1.732736792,0.002663779,0.002636317
4.58,0.002093654,-0.002359585,0.002056823,-0.002320154,0.003100587,3.68E-05,-3.94E-05,5.3956E-05,1.740185335,0.002634043,0.002606698
4.59,0.002070321,-0.002333288,0.002033752,-0.002294129,0.003065807,3.66E-05,-3.92E-05,5.35791E-05,1.747634514,0.002604639,0.002577412
4.6,0.002047248,-0.002307285,0.002010939,-0.002268396,0.003031418,3.63E-05,-3.89E-05,5.32039E-05,1.755084328,0.002575564,0.002548456
4.61,0.002024432,-0.002281571,0.001988382,-0.002242952,0.002997415,3.60E-05,-3.86E-05,5.28305E-05,1.762534777,0.002546814,0.002519826
4.62,0.002001871,-0.002256144,0.001966079,-0.002217792,0.002963793,3.58E-05,-3.84E-05,5.24587E-05,1.769985859,0.002518386,0.002491518
4.63,0.001979561,-0.002231,0.001944025,-0.002192915,0.002930548,3.55E-05,-3.81E-05,5.20887E-05,1.777437573,0.002490275,0.002463528
4.64,0.0019575,-0.002206136,0.001922219,-0.002168317,0.002897676,3.53E-05,-3.78E-05,5.17203E-05,1.78488992,0.002462479,0.002435853
4.65,0.001935684,-0.00218155,0.001900657,-0.002143995,0.002865173,3.50E-05,-3.76E-05,5.13537E-05,1.792342896,0.002434993,0.00240849
4.66,0.001914112,-0.002157237,0.001879338,-0.002119946,0.002833034,3.48E-05,-3.73E-05,5.09888E-05,1.799796503,0.002407815,0.002381434
4.67,0.00189278,-0.002133196,0.001858257,-0.002096167,0.002801256,3.45E-05,-3.70E-05,5.06257E-05,1.807250738,0.00238094,0.002354683
4.68,0.001871686,-0.002109422,0.001837413,-0.002072654,0.002769834,3.43E-05,-3.68E-05,5.02643E-05,1.814705601,0.002354366,0.002328233
4.69,0.001850826,-0.002085914,0.001816803,-0.002049405,0.002738765,3.40E-05,-3.65E-05,4.99047E-05,1.822161092,0.002328089,0.00230208
4.7,0.0018302,-0.002062667,0.001796424,-0.002026417,0.002708044,3.38E-05,-3.63E-05,4.95468E-05,1.829617208,0.002302106,0.002276222
4.71,0.001809803,-0.00203968,0.001776273,-0.002003687,0.002677668,3.35E-05,-3.60E-05,4.91907E-05,1.83707395,0.002276413,0.002250654
4.72,0.001789634,-0.002016948,0.001756349,-0.001981211,0.002647633,3.33E-05,-3.57E-05,4.88364E-05,1.844531316,0.002251007,0.002225374
4.73,0.001769689,-0.00199447,0.001736648,-0.001958988,0.002617934,3.30E-05,-3.55E-05,4.84839E-05,1.851989306,0.002225885,0.002200378
4.74,0.001749966,-0.001972243,0.001717168,-0.001937014,0.002588569,3.28E-05,-3.52E-05,4.81331E-05,1.859447919,0.002201044,0.002175664
4.75,0.001730464,-0.001950263,0.001697906,-0.001915287,0.002559533,3.26E-05,-3.50E-05,4.77841E-05,1.866907153,0.00217648,0.002151227
4.76,0.001711179,-0.001928528,0.001678861,-0.001893803,0.002530823,3.23E-05,-3.47E-05,4.74369E-05,1.874367009,0.002152191,0.002127065
4.77,0.001692108,-0.001907035,0.001660029,-0.00187256,0.002502434,3.21E-05,-3.45E-05,4.70915E-05,1.881827485,0.002128174,0.002103175
4.78,0.00167325,-0.001885782,0.001641408,-0.001851556,0.002474365,3.18E-05,-3.42E-05,4.67479E-05,1.889288581,0.002104425,0.002079554
4.79,0.001654603,-0.001864766,0.001622997,-0.001830787,0.00244661,3.16E-05,-3.40E-05,4.64061E-05,1.896750296,0.002080941,0.002056198
4.8,0.001636163,-0.001843984,0.001604792,-0.001810251,0.002419166,3.14E-05,-3.37E-05,4.60661E-05,1.904212628,0.002057719,0.002033105
4.81,0.001617929,-0.001823433,0.001586791,-0.001789945,0.00239203,3.11E-05,-3.35E-05,4.57279E-05,1.911675578,0.002034757,0.002010271
4.82,0.001599897,-0.001803112,0.001568991,-0.001769868,0.002365199,3.09E-05,-3.32E-05,4.53915E-05,1.919139145,0.002012052,0.001987694
4.83,0.001582067,-0.001783017,0.001551392,-0.001750015,0.002338668,3.07E-05,-3.30E-05,4.50569E-05,1.926603328,0.0019896,0.001965371
4.84,0.001564436,-0.001763146,0.00153399,-0.001730385,0.002312435,3.04E-05,-3.28E-05,4.47241E-05,1.934068125,0.001967399,0.001943299
4.85,0.001547001,-0.001743497,0.001516783,-0.001710975,0.002286497,3.02E-05,-3.25E-05,4.43931E-05,1.941533537,0.001945446,0.001921476
4.86,0.00152976,-0.001724066,0.00149977,-0.001691783,0.002260849,3.00E-05,-3.23E-05,4.40639E-05,1.948999563,0.001923739,0.001899897
4.87,0.001512712,-0.001704852,0.001482947,-0.001672807,0.002235489,2.98E-05,-3.20E-05,4.37366E-05,1.956466202,0.001902274,0.001878562
4.88,0.001495853,-0.001685852,0.001466312,-0.001654043,0.002210414,2.95E-05,-3.18E-05,4.34111E-05,1.963933453,0.001881048,0.001857466
4.89,0.001479183,-0.001667064,0.001449865,-0.001635489,0.00218562,2.93E-05,-3.16E-05,4.30873E-05,1.971401315,0.00186006,0.001836607
4.9,0.001462698,-0.001648485,0.001433602,-0.001617144,0.002161103,2.91E-05,-3.13E-05,4.27654E-05,1.978869789,0.001839307,0.001815983
4.91,0.001446397,-0.001630114,0.001417521,-0.001599004,0.002136862,2.89E-05,-3.11E-05,4.24453E-05,1.986338873,0.001818785,0.00179559
4.92,0.001430277,-0.001611947,0.00140162,-0.001581068,0.002112893,2.87E-05,-3.09E-05,4.2127E-05,1.993808567,0.001798492,0.001775427
4.93,0.001414337,-0.001593982,0.001385898,-0.001563334,0.002089193,2.84E-05,-3.06E-05,4.18106E-05,2.001278869,0.001778426,0.001755491
4.94,0.001398575,-0.001576218,0.001370353,-0.001545798,0.002065758,2.82E-05,-3.04E-05,4.14959E-05,2.00874978,0.001758584,0.001735779
4.95,0.001382989,-0.001558652,0.001354982,-0.001528458,0.002042587,2.80E-05,-3.02E-05,4.11831E-05,2.016221299,0.001738964,0.001716288
4.96,0.001367576,-0.001541281,0.001339783,-0.001511314,0.002019675,2.78E-05,-3.00E-05,4.0872E-05,2.023693425,0.001719563,0.001697016
4.97,0.001352335,-0.001524104,0.001324754,-0.001494361,0.00199702,2.76E-05,-2.97E-05,4.05628E-05,2.031166157,0.001700378,0.001677961
4.98,0.001337264,-0.001507119,0.001309894,-0.001477599,0.00197462,2.74E-05,-2.95E-05,4.02554E-05,2.038639495,0.001681408,0.00165912
4.99,0.00132236,-0.001490323,0.001295201,-0.001461025,0.00195247,2.72E-05,-2.93E-05,3.99498E-05,2.046113439,0.00166265,0.001640491
5,0.001307623,-0.001473714,0.001280673,-0.001444636,0.001930569,2.70E-05,2.91E-05,3.96459E-05,2.053587987,0.001644101,0.001622071


==> data_sym.csv <==
t,X1,X2,x1,x2,xn,h1,h2,hn,hr
0.01,0.25,0.523598776,0.25,0.523598776,0.58022037,0,0,0,0
0.02,0.254641752,0.442666416,0.254631358,0.442504961,0.510536746,1.04E-05,0.000161456,0.00016179,0.031690173
0.03,0.258599079,0.371609,0.258578321,0.371362875,0.452518655,2.08E-05,0.000246125,0.000246999,0.054583137
0.04,0.261933382,0.308621368,0.261902563,0.308331863,0.404550974,3.08E-05,0.000289505,0.00029114,0.071966291
0.05,0.264700806,0.252411195,0.264660371,0.25210196,0.365514036,4.04E-05,0.000309235,0.000311868,0.085323012
0.06,0.266952693,0.202009048,0.26690316,0.201694216,0.334541259,4.95E-05,0.000314832,0.000318705,0.095266297
0.07,0.268735986,0.156660593,0.268677904,0.15634884,0.310858128,5.81E-05,0.000311753,0.000317118,0.102013638
0.08,0.270093603,0.11576129,0.270027527,0.115458011,0.293675702,6.61E-05,0.000303279,0.000310393,0.105692561
0.09,0.271064784,0.078814763,0.270991262,0.078523308,0.282138572,7.35E-05,0.000291455,0.000300585,0.106538115
0.1,0.271685398,0.045405146,0.271604961,0.045127552,0.275328442,8.04E-05,0.000277594,0.000289013,0.10497022
0.11,0.271988233,0.015178094,0.271901391,0.014915538,0.27231019,8.68E-05,0.000262556,0.000276545,0.101555157
0.12,0.272003259,-0.012172623,0.271910496,-0.012419536,0.27219398,9.28E-05,0.000246913,0.000263763,0.09690269
0.13,0.271757865,-0.036914824,0.27165964,-0.037145874,0.274187483,9.82E-05,0.00023105,0.000251063,0.091566009
0.14,0.271277081,-0.059285071,0.271173826,-0.059500297,0.277624799,0.000103255,2.15E-04,0.000238713,0.085984201
0.15,0.270583778,-0.079494054,0.2704759,-0.079693672,0.28197215,0.000107878,0.000199618,0.000226903,0.080469855
0.16,0.26969885,-0.097730711,0.269586731,-0.09791505,0.286817647,0.000112119,0.000184339,0.000215758,0.075224903
0.17,0.268641386,-0.11416542,0.268525384,-0.114334889,0.2918533,0.000116002,0.000169469,0.000205368,0.070366916
0.18,0.267428821,-0.12895253,0.267309271,-0.129107584,0.296855208,0.000119549,0.000155054,0.00019579,0.065954801
0.19,0.266077077,-0.142232375,0.265954293,-0.142373499,0.301665211,0.000122783,0.000141124,0.000187061,0.062009347
0.2,0.264600694,-0.154132918,0.26447497,-0.154260611,0.306175351,0.000125724,0.000127693,0.000179198,0.058527919
0.21,0.263012944,-0.164771106,0.262884554,-0.164885873,0.310315388,0.00012839,0.000114767,0.000172207,0.05549423
0.22,0.261325944,-0.174254001,0.261195145,-0.174356345,0.314043053,0.000130799,0.000102344,0.00016608,0.052884479
0.23,0.25955075,-0.182679744,0.259417782,-0.182770162,0.3173366,0.000132968,9.04E-05,0.000160798,0.050671026
0.24,0.257697449,-0.190138375,0.257562537,-0.190217357,0.320189168,0.000134912,7.90E-05,0.000156331,0.048824524
0.25,0.255775243,-0.196712563,0.255638597,-0.196780585,0.322604543,0.000136646,6.80E-05,0.000152641,0.047315105
0.26,0.253792524,-0.202478231,0.25365434,-0.202535759,0.32459399,0.000138183,5.75E-05,0.00014968,0.046113065
0.27,0.25175694,-0.207505122,0.251617403,-0.207552609,0.326173885,0.000139537,4.75E-05,0.000147396,0.045189293
0.28,0.249675464,-0.211857309,0.249534747,-0.211895194,0.327363961,0.000140717,3.79E-05,0.000145728,0.044515585
0.29,0.247554447,-0.215593647,0.24741271,-0.215622356,0.328185998,0.000141737,2.87E-05,0.000144615,0.044064911
0.3,0.245399673,-0.218768192,0.245257069,-0.218788138,0.328662866,0.000142604,1.99E-05,0.000143993,0.043811651
0.31,0.243216409,-0.221430583,0.243073078,-0.221442165,0.328817813,0.000143331,1.16E-05,0.000143798,0.043731799
0.32,0.241009446,-0.223626386,0.240865521,-0.22362999,0.32867396,0.000143924,3.60E-06,0.000143969,0.043803114
0.33,0.238783141,-0.225397418,0.238638748,-0.225393418,0.328253933,0.000144393,-4.00E-06,0.000144449,0.044005216
0.34,0.236541457,-0.226782043,0.236396711,-0.226770799,0.327579609,0.000144746,-1.12E-05,0.000145182,0.044319623
0.35,0.234287991,-0.227815441,0.234143002,-0.227797303,0.32667194,0.000144989,-1.81E-05,0.000146119,0.044729725
0.36,0.232026012,-0.228529868,0.231880882,-0.228505172,0.325550852,0.00014513,-2.47E-05,0.000147216,0.045220714
0.37,0.229758484,-0.22895488,0.229613309,-0.228923951,0.324235173,0.000145175,-3.09E-05,0.000148433,0.045779485
0.38,0.227488094,-0.229117556,0.227342964,-0.229080708,0.322742612,0.00014513,-3.68E-05,0.000149735,0.046394502
0.39,0.225217276,-0.229042691,0.225072275,-0.229000227,0.321089758,0.000145001,-4.25E-05,0.000151091,0.047055659
0.4,0.222948234,-0.228752986,0.222803441,-0.228705197,0.319292093,0.000144793,-4.78E-05,0.000152475,0.047754141
0.41,0.220682958,-0.228269212,0.220538448,-0.22821638,0.317364023,0.00014451,-5.28E-05,0.000153865,0.048482274
0.42,0.218423247,-0.227610374,0.218279088,-0.227552769,0.315318923,0.000144159,-5.76E-05,0.000155242,0.049233403
0.43,0.216170723,-0.226793847,0.21602698,-0.226731731,0.313169178,0.000143743,-6.21E-05,0.00015659,0.05000176
0.44,0.213926846,-0.22583552,0.21378358,-0.225769143,0.310926237,0.000143266,-6.64E-05,0.000157896,0.050782354
0.45,0.21169293,-0.224749908,0.211550197,-0.224679513,0.308600663,0.000142733,-7.04E-05,0.000159148,0.051570877
0.46,0.209470152,-0.223550276,0.209328006,-0.223476094,0.306202186,0.000142146,-7.42E-05,0.000160339,0.052363608
0.47,0.207259569,-0.222248735,0.207118059,-0.222170991,0.303739756,0.000141511,-7.77E-05,0.00016146,0.053157339
0.48,0.205062125,-0.220856343,0.204921297,-0.220775252,0.301221596,0.000140829,-8.11E-05,0.000162507,0.053949309
0.49,0.202878661,-0.219383193,0.202738557,-0.21929896,0.298655247,0.000140104,-8.42E-05,0.000163475,0.054737141
0.5,0.200709924,-0.21783849,0.200570586,-0.217751314,0.296047622,0.000139339,-8.72E-05,0.000164362,0.055518794
0.51,0.198556578,-0.216230632,0.198418042,-0.216140703,0.293405049,0.000138536,-8.99E-05,0.000165165,0.056292519
0.52,0.196419207,-0.214567272,0.196281508,-0.214474773,0.290733311,0.000137699,-9.25E-05,0.000165883,0.05705682
0.53,0.194298325,-0.212855387,0.194161495,-0.212760492,0.288037694,0.00013683,-9.49E-05,0.000166516,0.057810421
0.54,0.192194382,-0.21110133,0.192058451,-0.211004207,0.285323017,0.000135931,-9.71E-05,0.000167063,0.05855224
0.55,0.190107768,-0.209310886,0.189972764,-0.209211697,0.282593675,0.000135004,-9.92E-05,0.000167525,0.059281361
0.56,0.18803882,-0.207489323,0.187904768,-0.20738822,0.279853668,0.000134052,-0.000101103,0.000167904,0.059997016
0.57,0.185987826,-0.205641429,0.18585475,-0.20553856,0.277106636,0.000133076,-0.000102868,0.0001682,0.060698565
0.58,0.183955029,-0.203771559,0.18382295,-0.203667067,0.274355884,0.000132079,-0.000104492,0.000168415,0.06138548
0.59,0.181940632,-0.201883672,0.18180957,-0.201777691,0.271604412,0.000131062,-0.000105981,0.00016855,0.062057333
0.6,0.179944801,-0.199981363,0.179814775,-0.199874021,0.268854938,0.000130026,-0.000107341,0.000168609,0.062713781
0.61,0.177967669,-0.198067892,0.177838694,-0.197959315,0.266109924,0.000128975,-0.000108578,0.000168593,0.063354558
0.62,0.176009337,-0.19614622,0.17588143,-0.196036524,0.263371593,0.000127908,-0.000109696,0.000168504,0.063979468
0.63,0.174069881,-0.194219027,0.173943054,-0.194108326,0.260641954,0.000126827,-0.000110701,0.000168344,0.064588369
0.64,0.17214935,-0.192288742,0.172023616,-0.192177143,0.257922816,0.000125734,-0.000111599,0.000168117,0.065181174
0.65,0.17024777,-0.190357563,0.17012314,-0.190245169,0.255215805,0.00012463,-0.000112394,0.000167824,0.065757843
0.66,0.168365148,-0.188427474,0.168241631,-0.188314383,0.252522382,0.000123517,-0.00011309,0.000167469,0.066318374
0.67,0.166501471,-0.186500268,0.166379076,-0.186386575,0.249843856,0.000122395,-0.000113693,0.000167053,0.066862801
0.68,0.16465671,-0.184577563,0.164535445,-0.184463356,0.247181396,0.000121265,-0.000114207,0.000166578,0.067391192
0.69,0.162830819,-0.182660815,0.162710691,-0.18254618,0.244536043,0.000120129,-0.000114636,0.000166049,0.067903638
0.7,0.161023742,-0.180751333,0.160904755,-0.18063635,0.241908724,0.000118987,-0.000114983,0.000165466,0.06840026
0.71,0.159235407,-0.178850292,0.159117566,-0.178735038,0.239300258,0.000117841,-0.000115254,0.000164833,0.068881194
0.72,0.157465732,-0.176958746,0.157349041,-0.176843295,0.236711368,0.000116691,-0.000115451,0.000164151,0.069346599
0.73,0.155714626,-0.175077637,0.155599088,-0.174962059,0.234142688,0.000115538,-0.000115578,0.000163424,0.069796648
0.74,0.153981988,-0.173207806,0.153867605,-0.173092167,0.231594771,0.000114383,-0.000115639,0.000162653,0.07023153
0.75,0.152267709,-0.17135,0.152154482,-0.171234363,0.229068098,0.000113227,-0.000115637,0.00016184,0.070651444
0.76,0.150571673,-0.169504883,0.150459603,-0.169389309,0.226563082,0.00011207,-0.000115574,0.000160988,0.0710566
0.77,0.148893759,-0.167673042,0.148782846,-0.167557587,0.224080076,0.000110913,-0.000115455,0.000160099,0.071447218
0.78,0.147233839,-0.165854994,0.147124082,-0.165739712,0.221619375,0.000109757,-0.000115282,0.000159175,0.071823524
0.79,0.145591779,-0.16405119,0.145483177,-0.163936132,0.219181227,0.000108602,-0.000115058,0.000158218,0.072185751
0.8,0.143967442,-0.162262027,0.143859993,-0.162147241,0.216765831,0.000107449,-0.000114786,0.000157229,0.072534138
0.81,0.142360689,-0.160487845,0.142254391,-0.160373378,0.214373347,0.000106298,-0.000114467,0.000156212,0.072868927
0.82,0.140771373,-0.158728939,0.140666223,-0.158614833,0.212003896,0.00010515,-0.000114105,0.000155166,0.073190362
0.83,0.139199349,-0.156985558,0.139095344,-0.156871856,0.209657563,0.000104006,-0.000113703,0.000154096,0.073498693
0.84,0.137644467,-0.155257914,0.137541602,-0.155144653,0.207334405,0.000102865,-0.000113261,0.000153001,0.073794169
0.85,0.136106575,-0.153546179,0.136004847,-0.153433396,0.205034449,0.000101728,-0.000112783,0.000151883,0.07407704
0.86,0.134585519,-0.151850496,0.134484923,-0.151738226,0.202757697,0.000100596,-0.000112271,0.000150745,0.074347558
0.87,0.133081145,-0.150170977,0.132981677,-0.150059251,0.200504127,9.95E-05,-0.000111726,0.000149588,0.074605974
0.88,0.131593297,-0.148507705,0.131494951,-0.148396555,0.198273698,9.83E-05,-0.00011115,0.000148413,0.074852538
0.89,0.130121818,-0.146860741,0.130024588,-0.146750195,0.196066349,9.72E-05,-0.000110546,0.000147221,0.075087501
0.9,0.12866655,-0.145230124,0.128570431,-0.145120209,0.193882002,9.61E-05,-0.000109915,0.000146015,0.07531111
0.91,0.127227336,-0.143615871,0.127132321,-0.143506612,0.191720565,9.50E-05,-0.000109259,0.000144794,0.075523613
0.92,0.125804017,-0.142017983,0.1257101,-0.141909404,0.18958193,9.39E-05,-0.000108579,0.000143561,0.075725253
0.93,0.124396436,-0.140436442,0.12430361,-0.140328565,0.18746598,9.28E-05,-0.000107877,0.000142317,0.075916274
0.94,0.123004433,-0.138871219,0.122912691,-0.138764064,0.185372585,9.17E-05,-0.000107155,0.000141063,0.076096915
0.95,0.121627851,-0.137322268,0.121537187,-0.137215855,0.183301605,9.07E-05,-0.000106413,0.000139799,0.076267414
0.96,0.120266533,-0.135789533,0.120176938,-0.135683879,0.181252894,8.96E-05,-0.000105654,0.000138528,0.076428005
0.97,0.11892032,-0.134272948,0.118831788,-0.13416807,0.179226294,8.85E-05,-0.000104878,0.00013725,0.07657892
0.98,0.117589058,-0.132772434,0.11750158,-0.132668347,0.177221645,8.75E-05,-0.000104087,0.000135965,0.076720386
0.99,0.116272589,-0.131287908,0.116186157,-0.131184627,0.175238778,8.64E-05,-0.000103282,0.000134676,0.076852629
1,0.114970759,-0.129819277,0.114885366,-0.129716813,0.17327752,8.54E-05,-0.000102464,0.000133382,0.07697587
1.01,0.113683413,-0.128366439,0.113599051,-0.128264806,0.171337692,8.44E-05,-0.000101634,0.000132085,0.077090327
1.02,0.112410398,-0.126929291,0.112327058,-0.126828498,0.169419113,8.33E-05,-0.000100793,0.000130785,0.077196214
1.03,0.111151562,-0.125507719,0.111069236,-0.125407777,0.167521598,8.23E-05,-9.99E-05,0.000129484,0.077293744
1.04,0.109906754,-0.12410161,0.109825433,-0.124002527,0.165644959,8.13E-05,-9.91E-05,0.000128181,0.077383122
1.05,0.108675821,-0.122710841,0.108595497,-0.122612626,0.163789005,8.03E-05,-9.82E-05,0.000126878,0.077464552
1.06,0.107458617,-0.12133529,0.107379281,-0.12123795,0.161953544,7.93E-05,-9.73E-05,0.000125576,0.077538234
1.07,0.106254992,-0.119974829,0.106176635,-0.11987837,0.160138382,7.84E-05,-9.65E-05,0.000124274,0.077604365
1.08,0.105064799,-0.11862933,0.104987413,-0.118533758,0.158343325,7.74E-05,-9.56E-05,0.000122974,0.077663136
1.09,0.103887894,-0.11729866,0.103811469,-0.117203979,0.156568176,7.64E-05,-9.47E-05,0.000121677,0.077714736
1.1,0.10272413,-0.115982685,0.102648658,-0.1158889,0.154812739,7.55E-05,-9.38E-05,0.000120381,0.077759351
1.11,0.101573366,-0.114681269,0.101498838,-0.114588383,0.153076816,7.45E-05,-9.29E-05,0.000119089,0.07779716
1.12,0.100435458,-0.113394277,0.100361865,-0.113302293,0.151360211,7.36E-05,-9.20E-05,0.000117801,0.077828343
1.13,0.099310267,-0.11212157,0.0992376,-0.11203049,0.149662727,7.27E-05,-9.11E-05,0.000116517,0.077853072
1.14,0.098197653,-0.110863009,0.098125902,-0.110772834,0.147984166,7.18E-05,-9.02E-05,0.000115238,0.077871518
1.15,0.097097478,-0.109618455,0.097026634,-0.109529187,0.146324334,7.08E-05,-8.93E-05,0.000113963,0.077883847
1.16,0.096009604,-0.108387769,0.095939659,-0.108299408,0.144683033,6.99E-05,-8.84E-05,0.000112694,0.077890222
1.17,0.094933897,-0.10717081,0.094864841,-0.107083357,0.143060069,6.91E-05,-8.75E-05,0.000111431,0.077890804
1.18,0.093870222,-0.105967439,0.093802046,-0.105880892,0.141455248,6.82E-05,-8.65E-05,0.000110173,0.077885746
1.19,0.092818446,-0.104777515,0.092751142,-0.104691874,0.139868377,6.73E-05,-8.56E-05,0.000108923,0.077875203
1.2,0.091778438,-0.1036009,0.091711996,-0.103516164,0.138299264,6.64E-05,-8.47E-05,0.000107679,0.077859323
1.21,0.090750068,-0.102437453,0.090684479,-0.10235362,0.136747718,6.56E-05,-8.38E-05,0.000106442,0.077838253
1.22,0.089733206,-0.101287037,0.089668461,-0.101204105,0.135213549,6.47E-05,-8.29E-05,0.000105213,0.077812133
1.23,0.088727725,-0.100149513,0.088663816,-0.100067479,0.133696569,6.39E-05,-8.20E-05,0.000103991,0.077781104
1.24,0.0877335,-0.099024743,0.087670416,-0.098943604,0.132196591,6.31E-05,-8.11E-05,0.000102777,0.077745301
1.25,0.086750404,-0.09791259,0.086688137,-0.097832344,0.130713429,6.23E-05,-8.02E-05,0.000101571,0.077704858
1.26,0.085778314,-0.096812919,0.085716855,-0.096733562,0.1292469,6.15E-05,-7.94E-05,0.000100373,0.077659903
1.27,0.084817108,-0.095725595,0.084756448,-0.095647122,0.127796821,6.07E-05,-7.85E-05,9.91838E-05,0.077610564
1.28,0.083866664,-0.094650482,0.083806795,-0.094572891,0.126363011,5.99E-05,-7.76E-05,9.80033E-05,0.077556964
1.29,0.082926864,-0.093587448,0.082867776,-0.093510734,0.124945291,5.91E-05,-7.67E-05,9.68316E-05,0.077499224
1.3,0.081997587,-0.09253636,0.081939272,-0.092460518,0.123543482,5.83E-05,-7.58E-05,9.56689E-05,0.077437462
1.31,0.081078718,-0.091497087,0.081021167,-0.091422113,0.122157408,5.76E-05,-7.50E-05,9.45154E-05,0.077371792
1.32,0.08017014,-0.090469499,0.080113344,-0.090395388,0.120786896,5.68E-05,-7.41E-05,9.33711E-05,0.077302327
1.33,0.079271738,-0.089453467,0.079215689,-0.089380214,0.119431771,5.60E-05,-7.33E-05,9.22362E-05,0.077229176
1.34,0.078383399,-0.088448862,0.078328088,-0.088376461,0.118091864,5.53E-05,-7.24E-05,9.11108E-05,0.077152447
1.35,0.077505011,-0.087455558,0.077450429,-0.087384005,0.116767004,5.46E-05,-7.16E-05,8.99949E-05,0.077072243
1.36,0.076636462,-0.086473429,0.076582601,-0.086402717,0.115457023,5.39E-05,-7.07E-05,8.88888E-05,0.076988666
1.37,0.075777642,-0.085502351,0.075724494,-0.085432475,0.114161757,5.31E-05,-6.99E-05,8.77925E-05,0.076901815
1.38,0.074928444,-0.0845422,0.074875999,-0.084473153,0.112881039,5.24E-05,-6.90E-05,8.67059E-05,0.076811788
1.39,0.074088758,-0.083592855,0.074037009,-0.083524631,0.111614707,5.17E-05,-6.82E-05,8.56293E-05,0.076718677
1.4,0.07325848,-0.082654193,0.073207419,-0.082586787,0.1103626,5.11E-05,-6.74E-05,8.45627E-05,0.076622576
1.41,0.072437504,-0.081726096,0.072387122,-0.081659501,0.10912456,5.04E-05,-6.66E-05,8.3506E-05,0.076523574
1.42,0.071625725,-0.080808445,0.071576014,-0.080742655,0.107900427,4.97E-05,-6.58E-05,8.24594E-05,0.076421758
1.43,0.070823042,-0.079901123,0.070773994,-0.079836131,0.106690046,4.90E-05,-6.50E-05,8.14229E-05,0.076317214
1.44,0.070029352,-0.079004013,0.069980959,-0.078939813,0.105493264,4.84E-05,-6.42E-05,8.03964E-05,0.076210024
1.45,0.069244555,-0.078117001,0.069196809,-0.078053586,0.104309926,4.77E-05,-6.34E-05,7.93801E-05,0.07610027
1.46,0.068468551,-0.077239973,0.068421444,-0.077177336,0.103139882,4.71E-05,-6.26E-05,7.8374E-05,0.075988031
1.47,0.067701242,-0.076372817,0.067654767,-0.076310951,0.101982983,4.65E-05,-6.19E-05,7.73779E-05,0.075873383
1.48,0.066942531,-0.075515421,0.066896679,-0.07545432,0.10083908,4.59E-05,-6.11E-05,7.63921E-05,0.075756402
1.49,0.066192321,-0.074667676,0.066147085,-0.074607332,0.099708028,4.52E-05,-6.03E-05,7.54163E-05,0.075637161
1.5,0.065450517,-0.073829472,0.06540589,-0.073769879,0.098589682,4.46E-05,-5.96E-05,7.44507E-05,0.075515731
1.51,0.064717026,-0.073000701,0.064672999,-0.072941852,0.097483899,4.40E-05,-5.88E-05,7.34952E-05,0.075392181
1.52,0.063991754,-0.072181258,0.06394832,-0.072123146,0.096390538,4.34E-05,-5.81E-05,7.25499E-05,0.075266579
1.53,0.063274608,-0.071371037,0.063231761,-0.071313655,0.095309459,4.28E-05,-5.74E-05,7.16146E-05,0.075138991
1.54,0.062565499,-0.070569934,0.06252323,-0.070513275,0.094240523,4.23E-05,-5.67E-05,7.06893E-05,0.075009481
1.55,0.061864336,-0.069777846,0.061822639,-0.069721902,0.093183594,4.17E-05,-5.59E-05,6.97741E-05,0.074878111
1.56,0.06117103,-0.068994671,0.061129897,-0.068939435,0.092138537,4.11E-05,-5.52E-05,6.88689E-05,0.074744944
1.57,0.060485493,-0.068220308,0.060444917,-0.068165774,0.091105218,4.06E-05,-5.45E-05,6.79736E-05,0.074610036
1.58,0.059807639,-0.067454657,0.059767613,-0.067400817,0.090083504,4.00E-05,-5.38E-05,6.70883E-05,0.074473448
1.59,0.05913738,-0.066697621,0.059097897,-0.066644468,0.089073265,3.95E-05,-5.32E-05,6.62128E-05,0.074335235
1.6,0.058474633,-0.065949102,0.058435686,-0.065896629,0.088074373,3.89E-05,-5.25E-05,6.53472E-05,0.074195451
1.61,0.057819312,-0.065209003,0.057780895,-0.065157203,0.087086698,3.84E-05,-5.18E-05,6.44913E-05,0.074054151
1.62,0.057171336,-0.064477229,0.05713344,-0.064426096,0.086110114,3.79E-05,-5.11E-05,6.36452E-05,0.073911386
1.63,0.05653062,-0.063753687,0.056493241,-0.063703212,0.085144498,3.74E-05,-5.05E-05,6.28087E-05,0.073767207
1.64,0.055897085,-0.063038283,0.055860215,-0.062988459,0.084189724,3.69E-05,-4.98E-05,6.19819E-05,0.073621663
1.65,0.055270649,-0.062330924,0.055234282,-0.062281746,0.083245671,3.64E-05,-4.92E-05,6.11646E-05,0.073474802
1.66,0.054651234,-0.061631521,0.054615363,-0.061582981,0.082312219,3.59E-05,-4.85E-05,6.03568E-05,0.073326672
1.67,0.05403876,-0.060939984,0.054003378,-0.060892074,0.081389247,3.54E-05,-4.79E-05,5.95585E-05,0.073177317
1.68,0.05343315,-0.060256222,0.053398252,-0.060208936,0.080476638,3.49E-05,-4.73E-05,5.87695E-05,0.073026783
1.69,0.052834326,-0.059580149,0.052799906,-0.05953348,0.079574275,3.44E-05,-4.67E-05,5.79898E-05,0.072875111
1.7,0.052242214,-0.058911678,0.052208264,-0.058865618,0.078682043,3.39E-05,-4.61E-05,5.72194E-05,0.072722345
1.71,0.051656737,-0.058250722,0.051623252,-0.058205265,0.077799827,3.35E-05,-4.55E-05,5.64582E-05,0.072568525
1.72,0.051077821,-0.057597197,0.051044795,-0.057552336,0.076927515,3.30E-05,-4.49E-05,5.57061E-05,0.072413691
1.73,0.050505393,-0.056951018,0.05047282,-0.056906747,0.076064995,3.26E-05,-4.43E-05,5.4963E-05,0.072257882
1.74,0.04993938,-0.056312103,0.049907254,-0.056268415,0.075212157,3.21E-05,-4.37E-05,5.42288E-05,0.072101136
1.75,0.049379711,-0.05568037,0.049348025,-0.055637258,0.074368892,3.17E-05,-4.31E-05,5.35036E-05,0.071943489
1.76,0.048826313,-0.055055738,0.048795063,-0.055013195,0.073535092,3.13E-05,-4.25E-05,5.27871E-05,0.071784977
1.77,0.048279117,-0.054438125,0.048248296,-0.054396145,0.07271065,3.08E-05,-4.20E-05,5.20795E-05,0.071625636
1.78,0.047738054,-0.053827454,0.047707657,-0.05378603,0.071895462,3.04E-05,-4.14E-05,5.13804E-05,0.071465498
1.79,0.047203054,-0.053223645,0.047173075,-0.05318277,0.071089423,3.00E-05,-4.09E-05,5.069E-05,0.071304597
1.8,0.046674049,-0.052626622,0.046644483,-0.05258629,0.07029243,2.96E-05,-4.03E-05,5.00081E-05,0.071142965
1.81,0.046150974,-0.052036307,0.046121815,-0.051996511,0.069504381,2.92E-05,-3.98E-05,4.93347E-05,0.070980633
1.82,0.04563376,-0.051452625,0.045605003,-0.051413359,0.068725176,2.88E-05,-3.93E-05,4.86695E-05,0.070817633
1.83,0.045122342,-0.0508755,0.045093982,-0.050836759,0.067954715,2.84E-05,-3.87E-05,4.80127E-05,0.070653992
1.84,0.044616656,-0.05030486,0.044588687,-0.050266636,0.067192899,2.80E-05,-3.82E-05,4.73641E-05,0.070489741
1.85,0.044116638,-0.049740631,0.044089054,-0.049702918,0.066439632,2.76E-05,-3.77E-05,4.67236E-05,0.070324906
1.86,0.043622222,-0.04918274,0.04359502,-0.049145532,0.065694818,2.72E-05,-3.72E-05,4.60912E-05,0.070159517
1.87,0.043133348,-0.048631115,0.043106522,-0.048594406,0.06495836,2.68E-05,-3.67E-05,4.54667E-05,0.069993598
1.88,0.042649953,-0.048085687,0.042623497,-0.048049471,0.064230165,2.65E-05,-3.62E-05,4.48501E-05,0.069827176
1.89,0.042171974,-0.047546386,0.042145885,-0.047510656,0.063510141,2.61E-05,-3.57E-05,4.42413E-05,0.069660275
1.9,0.041699353,-0.047013141,0.041673624,-0.046977892,0.062798195,2.57E-05,-3.52E-05,4.36403E-05,0.069492921
1.91,0.041232028,-0.046485886,0.041206655,-0.046451111,0.062094236,2.54E-05,-3.48E-05,4.30469E-05,0.069325137
1.92,0.04076994,-0.045964552,0.040744919,-0.045930246,0.061398175,2.50E-05,-3.43E-05,4.24611E-05,0.069156947
1.93,0.040313031,-0.045449072,0.040288357,-0.045415229,0.060709923,2.47E-05,-3.38E-05,4.18828E-05,0.068988372
1.94,0.039861243,-0.044939381,0.039836911,-0.044905996,0.060029392,2.43E-05,-3.34E-05,4.13119E-05,0.068819434
1.95,0.039414518,-0.044435414,0.039390523,-0.04440248,0.059356495,2.40E-05,-3.29E-05,4.07483E-05,0.068650156
1.96,0.038972799,-0.043937105,0.038949137,-0.043904617,0.058691146,2.37E-05,-3.25E-05,4.0192E-05,0.068480557
1.97,0.038536031,-0.043444392,0.038512697,-0.043412343,0.058033261,2.33E-05,-3.20E-05,3.96429E-05,0.068310657
1.98,0.038104157,-0.04295721,0.038081147,-0.042925596,0.057382755,2.30E-05,-3.16E-05,3.91009E-05,0.068140477
1.99,0.037677123,-0.042475498,0.037654433,-0.042444314,0.056739546,2.27E-05,-3.12E-05,3.85659E-05,0.067970035
2,0.037254875,-0.041999195,0.0372325,-0.041968434,0.056103552,2.24E-05,-3.08E-05,3.80378E-05,0.06779935
2.01,0.03683736,-0.041528238,0.036815295,-0.041497896,0.055474691,2.21E-05,-3.03E-05,3.75167E-05,0.06762844
2.02,0.036424523,-0.041062569,0.036402765,-0.041032639,0.054852883,2.18E-05,-2.99E-05,3.70023E-05,0.067457322
2.03,0.036016313,-0.040602127,0.035994858,-0.040572605,0.05423805,2.15E-05,-2.95E-05,3.64946E-05,0.067286014
2.04,0.035612678,-0.040146853,0.035591521,-0.040117734,0.053630112,2.12E-05,-2.91E-05,3.59936E-05,0.067114531
2.05,0.035213566,-0.03969669,0.035192704,-0.039667968,0.053028993,2.09E-05,-2.87E-05,3.54991E-05,0.06694289
2.06,0.034818927,-0.039251579,0.034798356,-0.039223249,0.052434615,2.06E-05,-2.83E-05,3.50112E-05,0.066771107
2.07,0.034428711,-0.038811465,0.034408426,-0.038783522,0.051846903,2.03E-05,-2.79E-05,3.45296E-05,0.066599197
2.08,0.034042868,-0.03837629,0.034022866,-0.038348729,0.051265782,2.00E-05,-2.76E-05,3.40544E-05,0.066427174
2.09,0.033661349,-0.037946,0.033641626,-0.037918816,0.050691178,1.97E-05,-2.72E-05,3.35855E-05,0.066255053
2.1,0.033284106,-0.037520538,0.033264657,-0.037493726,0.050123018,1.94E-05,-2.68E-05,3.31227E-05,0.066082848
2.11,0.032911091,-0.037099851,0.032891913,-0.037073407,0.04956123,1.92E-05,-2.64E-05,3.26661E-05,0.065910573
2.12,0.032542256,-0.036683886,0.032523346,-0.036657804,0.049005741,1.89E-05,-2.61E-05,3.22155E-05,0.06573824
2.13,0.032177554,-0.036272588,0.032158908,-0.036246864,0.048456481,1.86E-05,-2.57E-05,3.17709E-05,0.065565863
2.14,0.03181694,-0.035865906,0.031798554,-0.035840535,0.04791338,1.84E-05,-2.54E-05,3.13322E-05,0.065393453
2.15,0.031460367,-0.035463787,0.031442238,-0.035438765,0.047376369,1.81E-05,-2.50E-05,3.08994E-05,0.065221024
2.16,0.031107791,-0.03506618,0.031089914,-0.035041502,0.04684538,1.79E-05,-2.47E-05,3.04723E-05,0.065048586
2.17,0.030759165,-0.034673035,0.030741539,-0.034648696,0.046320345,1.76E-05,-2.43E-05,3.00509E-05,0.064876151
2.18,0.030414447,-0.034284301,0.030397067,-0.034260297,0.045801197,1.74E-05,-2.40E-05,2.96351E-05,0.064703731
2.19,0.030073592,-0.033899928,0.030056454,-0.033876255,0.045287869,1.71E-05,-2.37E-05,2.92249E-05,0.064531335
2.2,0.029736557,-0.033519868,0.029719659,-0.033496522,0.044780298,1.69E-05,-2.33E-05,2.88201E-05,0.064358976
2.21,0.029403299,-0.033144073,0.029386637,-0.033121048,0.044278417,1.67E-05,-2.30E-05,2.84208E-05,0.064186661
2.22,0.029073775,-0.032772493,0.029057347,-0.032749786,0.043782164,1.64E-05,-2.27E-05,2.80269E-05,0.064014402
2.23,0.028747945,-0.032405082,0.028731747,-0.032382688,0.043291474,1.62E-05,-2.24E-05,2.76382E-05,0.063842209
2.24,0.028425767,-0.032041793,0.028409795,-0.032019708,0.042806286,1.60E-05,-2.21E-05,2.72548E-05,0.063670089
2.25,0.028107199,-0.031682579,0.028091451,-0.0316608,0.042326538,1.57E-05,-2.18E-05,2.68765E-05,0.063498053
2.26,0.027792201,-0.031327395,0.027776673,-0.031305917,0.041852169,1.55E-05,-2.15E-05,2.65034E-05,0.063326109
2.27,0.027480733,-0.030976196,0.027465423,-0.030955015,0.041383117,1.53E-05,-2.12E-05,2.61352E-05,0.063154266
2.28,0.027172756,-0.030628936,0.027157661,-0.030608048,0.040919325,1.51E-05,-2.09E-05,2.5772E-05,0.062982532
2.29,0.026868231,-0.030285572,0.026853347,-0.030264973,0.040460732,1.49E-05,-2.06E-05,2.54138E-05,0.062810914
2.3,0.026567118,-0.029946059,0.026552443,-0.029925745,0.04000728,1.47E-05,-2.03E-05,2.50603E-05,0.062639421
2.31,0.02626938,-0.029610355,0.02625491,-0.029590322,0.039558912,1.45E-05,-2.00E-05,2.47117E-05,0.062468061
2.32,0.025974979,-0.029278416,0.025960712,-0.029258661,0.03911557,1.43E-05,-1.98E-05,2.43678E-05,0.06229684
2.33,0.025683877,-0.0289502,0.02566981,-0.028930719,0.038677198,1.41E-05,-1.95E-05,2.40285E-05,0.062125766
2.34,0.025396037,-0.028625666,0.025382168,-0.028606455,0.038243741,1.39E-05,-1.92E-05,2.36939E-05,0.061954845
2.35,0.025111424,-0.028304771,0.025097749,-0.028285828,0.037815143,1.37E-05,-1.89E-05,2.33637E-05,0.061784084
2.36,0.02483,-0.027987476,0.024816517,-0.027968795,0.037391349,1.35E-05,-1.87E-05,2.30381E-05,0.061613491
2.37,0.024551729,-0.027673739,0.024538436,-0.027655318,0.036972307,1.33E-05,-1.84E-05,2.27169E-05,0.06144307
2.38,0.024276578,-0.027363522,0.024263471,-0.027345357,0.036557961,1.31E-05,-1.82E-05,2.24001E-05,0.061272828
2.39,0.02400451,-0.027056783,0.023991587,-0.027038871,0.036148261,1.29E-05,-1.79E-05,2.20876E-05,0.061102771
2.4,0.023735491,-0.026753485,0.02372275,-0.026735821,0.035743153,1.27E-05,-1.77E-05,2.17793E-05,0.060932905
2.41,0.023469487,-0.026453588,0.023456925,-0.02643617,0.035342586,1.26E-05,-1.74E-05,2.14753E-05,0.060763235
2.42,0.023206464,-0.026157054,0.023194078,-0.026139879,0.034946509,1.24E-05,-1.72E-05,2.11754E-05,0.060593767
2.43,0.022946389,-0.025863846,0.022934177,-0.02584691,0.034554873,1.22E-05,-1.69E-05,2.08796E-05,0.060424505
2.44,0.022689229,-0.025573926,0.022677188,-0.025557226,0.034167626,1.20E-05,-1.67E-05,2.05879E-05,0.060255455
2.45,0.02243495,-0.025287257,0.022423079,-0.025270789,0.03378472,1.19E-05,-1.65E-05,2.03001E-05,0.060086622
2.46,0.022183521,-0.025003803,0.022171817,-0.024987565,0.033406106,1.17E-05,-1.62E-05,2.00163E-05,0.059918011
2.47,0.02193491,-0.024723527,0.021923371,-0.024707516,0.033031735,1.15E-05,-1.60E-05,1.97363E-05,0.059749625
2.48,0.021689085,-0.024446395,0.021677708,-0.024430607,0.032661561,1.14E-05,-1.58E-05,1.94602E-05,0.05958147
2.49,0.021446015,-0.02417237,0.021434799,-0.024156802,0.032295537,1.12E-05,-1.56E-05,1.91879E-05,0.05941355
2.5,0.02120567,-0.023901418,0.021194611,-0.023886068,0.031933615,1.11E-05,-1.54E-05,1.89193E-05,0.059245868
2.51,0.020968017,-0.023633505,0.020957114,-0.023618368,0.03157575,1.09E-05,-1.51E-05,1.86545E-05,0.059078429
2.52,0.020733029,-0.023368595,0.020722279,-0.02335367,0.031221895,1.07E-05,-1.49E-05,1.83932E-05,0.058911238
2.53,0.020500673,-0.023106656,0.020490075,-0.02309194,0.030872008,1.06E-05,-1.47E-05,1.81355E-05,0.058744296
2.54,0.020270922,-0.022847654,0.020260473,-0.022833144,0.030526041,1.04E-05,-1.45E-05,1.78814E-05,0.058577609
2.55,0.020043745,-0.022591556,0.020033443,-0.022577249,0.030183953,1.03E-05,-1.43E-05,1.76308E-05,0.058411179
2.56,0.019819115,-0.02233833,0.019808958,-0.022324222,0.029845699,1.02E-05,-1.41E-05,1.73836E-05,0.058245011
2.57,0.019597002,-0.022087943,0.019586988,-0.022074033,0.029511236,1.00E-05,-1.39E-05,1.71399E-05,0.058079107
2.58,0.019377378,-0.021840364,0.019367505,-0.021826648,0.029180521,9.87E-06,-1.37E-05,1.68995E-05,0.05791347
2.59,0.019160215,-0.02159556,0.019150482,-0.021582036,0.028853514,9.73E-06,-1.35E-05,1.66624E-05,0.057748104
2.6,0.018945487,-0.021353501,0.01893589,-0.021340167,0.028530171,9.60E-06,-1.33E-05,1.64285E-05,0.057583011
2.61,0.018733164,-0.021114157,0.018723703,-0.021101009,0.028210453,9.46E-06,-1.31E-05,1.61979E-05,0.057418195
2.62,0.018523221,-0.020877496,0.018513894,-0.020864532,0.027894318,9.33E-06,-1.30E-05,1.59705E-05,0.057253657
2.63,0.018315631,-0.020643488,0.018306436,-0.020630706,0.027581726,9.20E-06,-1.28E-05,1.57462E-05,0.057089402
2.64,0.018110368,-0.020412104,0.018101302,-0.020399501,0.027272637,9.07E-06,-1.26E-05,1.55251E-05,0.05692543
2.65,0.017907405,-0.020183314,0.017898467,-0.020170887,0.026967013,8.94E-06,-1.24E-05,1.53069E-05,0.056761745
2.66,0.017706716,-0.019957089,0.017697904,-0.019944837,0.026664814,8.81E-06,-1.23E-05,1.50918E-05,0.05659835
2.67,0.017508277,-0.0197334,0.017499589,-0.01972132,0.026366002,8.69E-06,-1.21E-05,1.48797E-05,0.056435245
2.68,0.017312061,-0.019512219,0.017303496,-0.019500309,0.026070539,8.56E-06,-1.19E-05,1.46705E-05,0.056272435
2.69,0.017118045,-0.019293518,0.017109601,-0.019281775,0.025778388,8.44E-06,-1.17E-05,1.44642E-05,0.05610992
2.7,0.016926203,-0.019077269,0.016917878,-0.019065691,0.02548951,8.32E-06,-1.16E-05,1.42608E-05,0.055947702
2.71,0.01673651,-0.018863445,0.016728303,-0.018852028,0.025203871,8.21E-06,-1.14E-05,1.40602E-05,0.055785785
2.72,0.016548944,-0.018652017,0.016540853,-0.018640761,0.024921432,8.09E-06,-1.13E-05,1.38623E-05,0.055624168
2.73,0.01636348,-0.01844296,0.016355503,-0.018431862,0.024642159,7.98E-06,-1.11E-05,1.36672E-05,0.055462855
2.74,0.016180094,-0.018236246,0.01617223,-0.018225304,0.024366016,7.86E-06,-1.09E-05,1.34749E-05,0.055301848
2.75,0.015998764,-0.01803185,0.01599101,-0.018021062,0.024092968,7.75E-06,-1.08E-05,1.32851E-05,0.055141147
2.76,0.015819465,-0.017829745,0.015811822,-0.017819109,0.023822979,7.64E-06,-1.06E-05,1.30981E-05,0.054980754
2.77,0.015642176,-0.017629906,0.015634641,-0.017619419,0.023556017,7.54E-06,-1.05E-05,1.29136E-05,0.054820671
2.78,0.015466874,-0.017432308,0.015459445,-0.017421968,0.023292046,7.43E-06,-1.03E-05,1.27316E-05,0.054660899
2.79,0.015293537,-0.017236924,0.015286213,-0.01722673,0.023031034,7.32E-06,-1.02E-05,1.25522E-05,0.05450144
2.8,0.015122142,-0.017043731,0.015114922,-0.01703368,0.022772947,7.22E-06,-1.01E-05,1.23753E-05,0.054342295
2.81,0.014952668,-0.016852703,0.01494555,-0.016842794,0.022517752,7.12E-06,-9.91E-06,1.22009E-05,0.054183465
2.82,0.014785093,-0.016663817,0.014778076,-0.016654047,0.022265417,7.02E-06,-9.77E-06,1.20289E-05,0.054024952
2.83,0.014619396,-0.016477049,0.014612478,-0.016467416,0.02201591,6.92E-06,-9.63E-06,1.18593E-05,0.053866757
2.84,0.014455556,-0.016292374,0.014448736,-0.016282877,0.0217692,6.82E-06,-9.50E-06,1.1692E-05,0.05370888
2.85,0.014293553,-0.016109769,0.014286829,-0.016100406,0.021525254,6.72E-06,-9.36E-06,1.15271E-05,0.053551323
2.86,0.014133365,-0.015929211,0.014126736,-0.01591998,0.021284042,6.63E-06,-9.23E-06,1.13644E-05,0.053394087
2.87,0.013974972,-0.015750677,0.013968437,-0.015741576,0.021045533,6.53E-06,-9.10E-06,1.1204E-05,0.053237173
2.88,0.013818354,-0.015574145,0.013811912,-0.015565172,0.020809697,6.44E-06,-8.97E-06,1.10459E-05,0.053080582
2.89,0.013663492,-0.015399591,0.013657141,-0.015390745,0.020576504,6.35E-06,-8.85E-06,1.089E-05,0.052924314
2.9,0.013510365,-0.015226995,0.013504104,-0.015218273,0.020345925,6.26E-06,-8.72E-06,1.07362E-05,0.05276837
2.91,0.013358954,-0.015056332,0.013352782,-0.015047734,0.020117929,6.17E-06,-8.60E-06,1.05846E-05,0.052612752
2.92,0.01320924,-0.014887583,0.013203155,-0.014879106,0.019892489,6.08E-06,-8.48E-06,1.04351E-05,0.052457459
2.93,0.013061204,-0.014720726,0.013055205,-0.014712368,0.019669574,6.00E-06,-8.36E-06,1.02877E-05,0.052302493
2.94,0.012914827,-0.014555739,0.012908913,-0.014547499,0.019449158,5.91E-06,-8.24E-06,1.01423E-05,0.052147854
2.95,0.01277009,-0.014392601,0.012764261,-0.014384477,0.019231212,5.83E-06,-8.12E-06,9.99899E-06,0.051993543
2.96,0.012626975,-0.014231292,0.012621229,-0.014223283,0.019015709,5.75E-06,-8.01E-06,9.85766E-06,0.05183956
2.97,0.012485465,-0.014071791,0.012479799,-0.014063895,0.01880262,5.67E-06,-7.90E-06,9.7183E-06,0.051685905
2.98,0.01234554,-0.013914078,0.012339955,-0.013906293,0.01859192,5.58E-06,-7.78E-06,9.5809E-06,0.051532581
2.99,0.012207183,-0.013758133,0.012201678,-0.013750458,0.018383581,5.51E-06,-7.67E-06,9.44541E-06,0.051379586
3,0.012070377,-0.013603936,0.01206495,-0.013596369,0.018177576,5.43E-06,-7.57E-06,9.31181E-06,0.051226921
3.01,0.011935104,-0.013451467,0.011929754,-0.013444008,0.01797388,5.35E-06,-7.46E-06,9.18008E-06,0.051074586
3.02,0.011801348,-0.013300707,0.011796073,-0.013293353,0.017772467,5.27E-06,-7.35E-06,9.0502E-06,0.050922583
3.03,0.01166909,-0.013151637,0.01166389,-0.013144387,0.017573311,5.20E-06,-7.25E-06,8.92213E-06,0.05077091
3.04,0.011538314,-0.013004239,0.011533188,-0.012997091,0.017376386,5.13E-06,-7.15E-06,8.79585E-06,0.05061957
3.05,0.011409004,-0.012858492,0.011403951,-0.012851445,0.017181668,5.05E-06,-7.05E-06,8.67134E-06,0.05046856
3.06,0.011281143,-0.012714379,0.011276162,-0.012707432,0.016989133,4.98E-06,-6.95E-06,8.54857E-06,0.050317883
3.07,0.011154715,-0.012571881,0.011149804,-0.012565032,0.016798755,4.91E-06,-6.85E-06,8.42752E-06,0.050167538
3.08,0.011029704,-0.01243098,0.011024863,-0.012424228,0.01661051,4.84E-06,-6.75E-06,8.30817E-06,0.050017525
3.09,0.010906094,-0.012291659,0.010901322,-0.012285003,0.016424375,4.77E-06,-6.66E-06,8.19048E-06,0.049867845
3.1,0.010783869,-0.0121539,0.010779165,-0.012147337,0.016240326,4.70E-06,-6.56E-06,8.07445E-06,0.049718497
3.11,0.010663014,-0.012017684,0.010658377,-0.012011214,0.01605834,4.64E-06,-6.47E-06,7.96004E-06,0.049569482
3.12,0.010543514,-0.011882995,0.010538942,-0.011876617,0.015878392,4.57E-06,-6.38E-06,7.84723E-06,0.049420799
3.13,0.010425352,-0.011749816,0.010420846,-0.011743528,0.015700461,4.51E-06,-6.29E-06,7.736E-06,0.049272449
3.14,0.010308515,-0.01161813,0.010304073,-0.011611931,0.015524525,4.44E-06,-6.20E-06,7.62633E-06,0.049124432
3.15,0.010192988,-0.01148792,0.010188608,-0.011481809,0.015350559,4.38E-06,-6.11E-06,7.5182E-06,0.048976748
3.16,0.010078755,-0.011359169,0.010074438,-0.011353144,0.015178543,4.32E-06,-6.02E-06,7.41159E-06,0.048829396
3.17,0.009965802,-0.011231861,0.009961546,-0.011225922,0.015008455,4.26E-06,-5.94E-06,7.30647E-06,0.048682377
3.18,0.009854115,-0.01110598,0.00984992,-0.011100125,0.014840273,4.20E-06,-5.86E-06,7.20283E-06,0.04853569
3.19,0.00974368,-0.01098151,0.009739544,-0.010975738,0.014673975,4.14E-06,-5.77E-06,7.10064E-06,0.048389336
3.2,0.009634482,-0.010858435,0.009630406,-0.010852745,0.014509541,4.08E-06,-5.69E-06,6.99988E-06,0.048243314
3.21,0.009526509,-0.01073674,0.00952249,-0.01073113,0.01434695,4.02E-06,-5.61E-06,6.90054E-06,0.048097625
3.22,0.009419745,-0.010616409,0.009415783,-0.010610879,0.014186181,3.96E-06,-5.53E-06,6.8026E-06,0.047952267
3.23,0.009314178,-0.010497426,0.009310273,-0.010491974,0.014027213,3.91E-06,-5.45E-06,6.70602E-06,0.047807242
3.24,0.009209794,-0.010379777,0.009205944,-0.010374403,0.013870027,3.85E-06,-5.37E-06,6.61081E-06,0.047662548
3.25,0.009106579,-0.010263447,0.009102785,-0.010258148,0.013714602,3.79E-06,-5.30E-06,6.51693E-06,0.047518186
3.26,0.009004522,-0.01014842,0.009000781,-0.010143197,0.013560918,3.74E-06,-5.22E-06,6.42437E-06,0.047374154
3.27,0.008903608,-0.010034683,0.008899921,-0.010029534,0.013408957,3.69E-06,-5.15E-06,6.33311E-06,0.047230454
3.28,0.008803825,-0.00992222,0.00880019,-0.009917144,0.013258699,3.63E-06,-5.08E-06,6.24313E-06,0.047087085
3.29,0.00870516,-0.009811018,0.008701577,-0.009806014,0.013110125,3.58E-06,-5.00E-06,6.15442E-06,0.046944046
3.3,0.008607602,-0.009701063,0.00860407,-0.00969613,0.012963215,3.53E-06,-4.93E-06,6.06696E-06,0.046801338
3.31,0.008511136,-0.009592339,0.008507655,-0.009587476,0.012817952,3.48E-06,-4.86E-06,5.98072E-06,0.046658959
3.32,0.008415752,-0.009484834,0.00841232,-0.009480041,0.012674316,3.43E-06,-4.79E-06,5.8957E-06,0.046516911
3.33,0.008321436,-0.009378535,0.008318053,-0.009373809,0.01253229,3.38E-06,-4.73E-06,5.81187E-06,0.046375191
3.34,0.008228178,-0.009273426,0.008224843,-0.009268768,0.012391856,3.33E-06,-4.66E-06,5.72923E-06,0.046233801
3.35,0.008135964,-0.009169496,0.008132677,-0.009164903,0.012252995,3.29E-06,-4.59E-06,5.64774E-06,0.046092739
3.36,0.008044785,-0.00906673,0.008041544,-0.009062203,0.012115691,3.24E-06,-4.53E-06,5.5674E-06,0.045952005
3.37,0.007954627,-0.008965117,0.007951432,-0.008960654,0.011979925,3.19E-06,-4.46E-06,5.4882E-06,0.045811599
3.38,0.007865479,-0.008864642,0.00786233,-0.008860242,0.01184568,3.15E-06,-4.40E-06,5.4101E-06,0.045671521
3.39,0.00777733,-0.008765293,0.007774227,-0.008760956,0.01171294,3.10E-06,-4.34E-06,5.33311E-06,0.04553177
3.4,0.00769017,-0.008667058,0.00768711,-0.008662783,0.011581687,3.06E-06,-4.28E-06,5.2572E-06,0.045392346
3.41,0.007603986,-0.008569924,0.00760097,-0.008565709,0.011451905,3.02E-06,-4.21E-06,5.18236E-06,0.045253248
3.42,0.007518768,-0.008473878,0.007515795,-0.008469723,0.011323577,2.97E-06,-4.15E-06,5.10857E-06,0.045114476
3.43,0.007434505,-0.008378909,0.007431575,-0.008374813,0.011196687,2.93E-06,-4.10E-06,5.03583E-06,0.04497603
3.44,0.007351186,-0.008285004,0.007348298,-0.008280967,0.011071219,2.89E-06,-4.04E-06,4.9641E-06,0.044837908
3.45,0.007268802,-0.008192152,0.007265955,-0.008188172,0.010947158,2.85E-06,-3.98E-06,4.89339E-06,0.044700111
3.46,0.00718734,-0.00810034,0.007184534,-0.008096417,0.010824486,2.81E-06,-3.92E-06,4.82368E-06,0.044562639
3.47,0.007106791,-0.008009558,0.007104025,-0.00800569,0.010703189,2.77E-06,-3.87E-06,4.75494E-06,0.04442549
3.48,0.007027145,-0.007919793,0.007024419,-0.00791598,0.010583251,2.73E-06,-3.81E-06,4.68718E-06,0.044288664
3.49,0.006948392,-0.007831034,0.006945704,-0.007827276,0.010464657,2.69E-06,-3.76E-06,4.62037E-06,0.044152161
3.5,0.006870521,-0.007743269,0.006867872,-0.007739565,0.010347392,2.65E-06,-3.70E-06,4.55451E-06,0.04401598
3.51,0.006793523,-0.007656489,0.006790912,-0.007652837,0.010231442,2.61E-06,-3.65E-06,4.48957E-06,0.043880121
3.52,0.006717388,-0.007570681,0.006714814,-0.007567081,0.01011679,2.57E-06,-3.60E-06,4.42555E-06,0.043744583
3.53,0.006642106,-0.007485834,0.006639569,-0.007482286,0.010003423,2.54E-06,-3.55E-06,4.36243E-06,0.043609365
3.54,0.006567668,-0.007401939,0.006565167,-0.007398441,0.009891327,2.50E-06,-3.50E-06,4.3002E-06,0.043474468
3.55,0.006494064,-0.007318984,0.006491599,-0.007315536,0.009780487,2.47E-06,-3.45E-06,4.23885E-06,0.043339891
3.56,0.006421285,-0.007236959,0.006418855,-0.007233559,0.009670889,2.43E-06,-3.40E-06,4.17837E-06,0.043205633
3.57,0.006349322,-0.007155852,0.006346927,-0.007152502,0.009562518,2.40E-06,-3.35E-06,4.11874E-06,0.043071693
3.58,0.006278165,-0.007075655,0.006275804,-0.007072352,0.009455363,2.36E-06,-3.30E-06,4.05995E-06,0.042938071
3.59,0.006207805,-0.006996357,0.006205478,-0.006993101,0.009349408,2.33E-06,-3.26E-06,4.00199E-06,0.042804767
3.6,0.006138234,-0.006917948,0.006135941,-0.006914738,0.00924464,2.29E-06,-3.21E-06,3.94485E-06,0.04267178
3.61,0.006069443,-0.006840417,0.006067182,-0.006837253,0.009141046,2.26E-06,-3.16E-06,3.88852E-06,0.042539109
3.62,0.006001423,-0.006763755,0.005999194,-0.006760636,0.009038614,2.23E-06,-3.12E-06,3.83298E-06,0.042406754
3.63,0.005934165,-0.006687952,0.005931968,-0.006684878,0.008937329,2.20E-06,-3.07E-06,3.77823E-06,0.042274715
3.64,0.00586766,-0.006612999,0.005865495,-0.006609969,0.008837179,2.17E-06,-3.03E-06,3.72425E-06,0.04214299
3.65,0.005801902,-0.006538886,0.005799767,-0.006535899,0.008738151,2.13E-06,-2.99E-06,3.67104E-06,0.042011579
3.66,0.00573688,-0.006465604,0.005734776,-0.006462659,0.008640233,2.10E-06,-2.94E-06,3.61857E-06,0.041880482
3.67,0.005672586,-0.006393143,0.005670513,-0.00639024,0.008543412,2.07E-06,-2.90E-06,3.56685E-06,0.041749697
3.68,0.005609013,-0.006321494,0.00560697,-0.006318633,0.008447676,2.04E-06,-2.86E-06,3.51586E-06,0.041619225
3.69,0.005546153,-0.006250648,0.005544139,-0.006247828,0.008353013,2.01E-06,-2.82E-06,3.46559E-06,0.041489065
3.7,0.005483997,-0.006180596,0.005482012,-0.006177816,0.008259411,1.99E-06,-2.78E-06,3.41603E-06,0.041359216
3.71,0.005422538,-0.006111329,0.005420581,-0.006108589,0.008166857,1.96E-06,-2.74E-06,3.36717E-06,0.041229678
3.72,0.005361768,-0.006042838,0.005359839,-0.006040137,0.008075341,1.93E-06,-2.70E-06,3.319E-06,0.041100449
3.73,0.005301678,-0.005975115,0.005299777,-0.005972453,0.00798485,1.90E-06,-2.66E-06,3.27152E-06,0.04097153
3.74,0.005242262,-0.005908151,0.005240388,-0.005905527,0.007895373,1.87E-06,-2.62E-06,3.2247E-06,0.04084292
3.75,0.005183512,-0.005841938,0.005181665,-0.005839351,0.007806899,1.85E-06,-2.59E-06,3.17855E-06,0.040714618
3.76,0.00512542,-0.005776466,0.0051236,-0.005773917,0.007719416,1.82E-06,-2.55E-06,3.13305E-06,0.040586623
3.77,0.00506798,-0.005711729,0.005066185,-0.005709215,0.007632914,1.79E-06,-2.51E-06,3.0882E-06,0.040458936
3.78,0.005011183,-0.005647717,0.005009414,-0.005645239,0.007547381,1.77E-06,-2.48E-06,3.04398E-06,0.040331554
3.79,0.004955023,-0.005584422,0.004953279,-0.00558198,0.007462806,1.74E-06,-2.44E-06,3.00038E-06,0.040204479
3.8,0.004899492,-0.005521837,0.004897773,-0.00551943,0.007379179,1.72E-06,-2.41E-06,2.95741E-06,0.040077708
3.81,0.004844583,-0.005459953,0.004842889,-0.00545758,0.007296489,1.69E-06,-2.37E-06,2.91504E-06,0.039951242
3.82,0.00479029,-0.005398762,0.00478862,-0.005396424,0.007214726,1.67E-06,-2.34E-06,2.87327E-06,0.03982508
3.83,0.004736605,-0.005338258,0.004734959,-0.005335952,0.007133879,1.65E-06,-2.31E-06,2.83209E-06,0.039699221
3.84,0.004683521,-0.005278431,0.0046819,-0.005276159,0.007053938,1.62E-06,-2.27E-06,2.7915E-06,0.039573664
3.85,0.004631033,-0.005219275,0.004629435,-0.005217036,0.006974893,1.60E-06,-2.24E-06,2.75148E-06,0.039448409
3.86,0.004579133,-0.005160782,0.004577558,-0.005158575,0.006896733,1.58E-06,-2.21E-06,2.71203E-06,0.039323456
3.87,0.004527815,-0.005102945,0.004526262,-0.005100769,0.006819449,1.55E-06,-2.18E-06,2.67314E-06,0.039198803
3.88,0.004477071,-0.005045756,0.004475541,-0.005043611,0.006743032,1.53E-06,-2.14E-06,2.6348E-06,0.03907445
3.89,0.004426897,-0.004989207,0.004425389,-0.004987093,0.00666747,1.51E-06,-2.11E-06,2.59701E-06,0.038950397
3.9,0.004377285,-0.004933293,0.004375798,-0.004931209,0.006592756,1.49E-06,-2.08E-06,2.55975E-06,0.038826642
3.91,0.004328228,-0.004878005,0.004326763,-0.004875951,0.006518878,1.47E-06,-2.05E-06,2.52301E-06,0.038703185
3.92,0.004279722,-0.004823336,0.004278278,-0.004821312,0.006445829,1.44E-06,-2.02E-06,2.4868E-06,0.038580026
3.93,0.004231759,-0.004769281,0.004230336,-0.004767285,0.006373598,1.42E-06,-2.00E-06,2.4511E-06,0.038457164
3.94,0.004184333,-0.004715831,0.004182931,-0.004713864,0.006302176,1.40E-06,-1.97E-06,2.41591E-06,0.038334597
3.95,0.00413744,-0.00466298,0.004136057,-0.004661041,0.006231555,1.38E-06,-1.94E-06,2.38122E-06,0.038212327
3.96,0.004091071,-0.004610722,0.004089709,-0.004608811,0.006161725,1.36E-06,-1.91E-06,2.34702E-06,0.038090351
3.97,0.004045223,-0.004559049,0.00404388,-0.004557165,0.006092677,1.34E-06,-1.88E-06,2.31331E-06,0.037968669
3.98,0.003999888,-0.004507955,0.003998564,-0.004506099,0.006024404,1.32E-06,-1.86E-06,2.28007E-06,0.037847281
3.99,0.003955061,-0.004457434,0.003953756,-0.004455604,0.005956895,1.30E-06,-1.83E-06,2.24731E-06,0.037726186
4,0.003910736,-0.004407479,0.003909451,-0.004405676,0.005890143,1.29E-06,-1.80E-06,2.21501E-06,0.037605383
4.01,0.003866909,-0.004358084,0.003865642,-0.004356307,0.005824139,1.27E-06,-1.78E-06,2.18317E-06,0.037484871
4.02,0.003823572,-0.004309243,0.003822323,-0.004307491,0.005758874,1.25E-06,-1.75E-06,2.15178E-06,0.037364651
4.03,0.003780721,-0.004260949,0.003779491,-0.004259222,0.005694341,1.23E-06,-1.73E-06,2.12084E-06,0.037244721
4.04,0.003738351,-0.004213196,0.003737138,-0.004211494,0.005630531,1.21E-06,-1.70E-06,2.09034E-06,0.03712508
4.05,0.003696455,-0.004165979,0.003695259,-0.004164301,0.005567436,1.20E-06,-1.68E-06,2.06027E-06,0.037005729
4.06,0.003655029,-0.00411929,0.00365385,-0.004117636,0.005505048,1.18E-06,-1.65E-06,2.03063E-06,0.036886666
4.07,0.003614067,-0.004073125,0.003612906,-0.004071495,0.005443359,1.16E-06,-1.63E-06,2.00141E-06,0.036767891
4.08,0.003573564,-0.004027477,0.003572419,-0.004025871,0.005382361,1.14E-06,-1.61E-06,1.9726E-06,0.036649402
4.09,0.003533515,-0.003982341,0.003532387,-0.003980757,0.005322047,1.13E-06,-1.58E-06,1.94421E-06,0.0365312
4.1,0.003493915,-0.00393771,0.003492803,-0.00393615,0.005262409,1.11E-06,-1.56E-06,1.91622E-06,0.036413284
4.11,0.003454759,-0.00389358,0.003453663,-0.003892042,0.005203439,1.10E-06,-1.54E-06,1.88862E-06,0.036295653
4.12,0.003416041,-0.003849945,0.003414961,-0.003848428,0.00514513,1.08E-06,-1.52E-06,1.86142E-06,0.036178307
4.13,0.003377757,-0.003806798,0.003376693,-0.003805304,0.005087474,1.06E-06,-1.49E-06,1.83461E-06,0.036061244
4.14,0.003339903,-0.003764135,0.003338854,-0.003762662,0.005030464,1.05E-06,-1.47E-06,1.80817E-06,0.035944464
4.15,0.003302472,-0.00372195,0.003301439,-0.003720498,0.004974093,1.03E-06,-1.45E-06,1.78212E-06,0.035827967
4.16,0.003265462,-0.003680238,0.003264443,-0.003678807,0.004918354,1.02E-06,-1.43E-06,1.75643E-06,0.035711752
4.17,0.003228866,-0.003638993,0.003227861,-0.003637583,0.00486324,1.00E-06,-1.41E-06,1.73111E-06,0.035595817
4.18,0.00319268,-0.003598211,0.00319169,-0.003596821,0.004808743,9.90E-07,-1.39E-06,1.70615E-06,0.035480164
4.19,0.003156899,-0.003557885,0.003155924,-0.003556516,0.004754856,9.75E-07,-1.37E-06,1.68154E-06,0.03536479
4.2,0.00312152,-0.003518012,0.003120559,-0.003516662,0.004701574,9.61E-07,-1.35E-06,1.65729E-06,0.035249696
4.21,0.003086537,-0.003478585,0.00308559,-0.003477255,0.004648889,9.47E-07,-1.33E-06,1.63338E-06,0.03513488
4.22,0.003051946,-0.003439601,0.003051012,-0.003438289,0.004596793,9.34E-07,-1.31E-06,1.60981E-06,0.035020342
4.23,0.003017743,-0.003401053,0.003016823,-0.00339976,0.004545282,9.20E-07,-1.29E-06,1.58658E-06,0.034906081
4.24,0.002983923,-0.003362937,0.002983016,-0.003361663,0.004494348,9.07E-07,-1.27E-06,1.56368E-06,0.034792097
4.25,0.002950482,-0.003325249,0.002949589,-0.003323993,0.004443985,8.94E-07,-1.26E-06,1.5411E-06,0.034678389
4.26,0.002917416,-0.003287982,0.002916535,-0.003286745,0.004394186,8.81E-07,-1.24E-06,1.51885E-06,0.034564957
4.27,0.00288472,-0.003251134,0.002883853,-0.003249914,0.004344945,8.68E-07,-1.22E-06,1.49691E-06,0.034451799
4.28,0.002852391,-0.003214698,0.002851536,-0.003213496,0.004296256,8.55E-07,-1.20E-06,1.47529E-06,0.034338915
4.29,0.002820425,-0.003178671,0.002819582,-0.003177486,0.004248112,8.43E-07,-1.18E-06,1.45397E-06,0.034226304
4.3,0.002788816,-0.003143047,0.002787985,-0.00314188,0.004200508,8.31E-07,-1.17E-06,1.43296E-06,0.034113967
4.31,0.002757562,-0.003107823,0.002756743,-0.003106672,0.004153438,8.19E-07,-1.15E-06,1.41225E-06,0.034001901
4.32,0.002726658,-0.003072993,0.002725851,-0.003071859,0.004106895,8.07E-07,-1.13E-06,1.39183E-06,0.033890107
4.33,0.0026961,-0.003038554,0.002695305,-0.003037436,0.004060873,7.95E-07,-1.12E-06,1.37171E-06,0.033778584
4.34,0.002665885,-0.003004501,0.002665101,-0.003003399,0.004015367,7.83E-07,-1.10E-06,1.35187E-06,0.033667331
4.35,0.002636008,-0.002970829,0.002635236,-0.002969744,0.003970371,7.72E-07,-1.09E-06,1.33231E-06,0.033556348
4.36,0.002606466,-0.002937535,0.002605705,-0.002936465,0.003925879,7.61E-07,-1.07E-06,1.31304E-06,0.033445633
4.37,0.002577256,-0.002904614,0.002576506,-0.002903559,0.003881886,7.50E-07,-1.05E-06,1.29403E-06,0.033335187
4.38,0.002548372,-0.002872062,0.002547633,-0.002871023,0.003838386,7.39E-07,-1.04E-06,1.2753E-06,0.033225009
4.39,0.002519813,-0.002839875,0.002519084,-0.00283885,0.003795373,7.28E-07,-1.02E-06,1.25684E-06,0.033115097
4.4,0.002491573,-0.002808048,0.002490855,-0.002807038,0.003752842,7.18E-07,-1.01E-06,1.23864E-06,0.033005452
4.41,0.00246365,-0.002776578,0.002462943,-0.002775583,0.003710788,7.07E-07,-9.95E-07,1.2207E-06,0.032896073
4.42,0.00243604,-0.002745461,0.002435343,-0.00274448,0.003669205,6.97E-07,-9.81E-07,1.20302E-06,0.032786958
4.43,0.002408739,-0.002714692,0.002408052,-0.002713726,0.003628088,6.87E-07,-9.66E-07,1.18559E-06,0.032678109
4.44,0.002381744,-0.002684269,0.002381068,-0.002683316,0.003587432,6.77E-07,-9.52E-07,1.16841E-06,0.032569523
4.45,0.002355052,-0.002654186,0.002354385,-0.002653247,0.003547231,6.67E-07,-9.39E-07,1.15147E-06,0.0324612
4.46,0.002328659,-0.00262444,0.002328002,-0.002623515,0.003507481,6.57E-07,-9.25E-07,1.13478E-06,0.03235314
4.47,0.002302562,-0.002595028,0.002301914,-0.002594117,0.003468177,6.48E-07,-9.12E-07,1.11833E-06,0.032245342
4.48,0.002276757,-0.002565946,0.002276119,-0.002565047,0.003429312,6.38E-07,-8.98E-07,1.10211E-06,0.032137805
4.49,0.002251241,-0.002537189,0.002250612,-0.002536304,0.003390884,6.29E-07,-8.85E-07,1.08612E-06,0.032030529
4.5,0.002226011,-0.002508755,0.002225392,-0.002507882,0.003352885,6.20E-07,-8.73E-07,1.07036E-06,0.031923513
4.51,0.002201065,-0.002480639,0.002200454,-0.002479779,0.003315313,6.11E-07,-8.60E-07,1.05483E-06,0.031816757
4.52,0.002176397,-0.002452838,0.002175795,-0.002451991,0.003278162,6.02E-07,-8.48E-07,1.03951E-06,0.031710259
4.53,0.002152006,-0.002425349,0.002151413,-0.002424514,0.003241427,5.93E-07,-8.35E-07,1.02442E-06,0.031604019
4.54,0.002127889,-0.002398168,0.002127304,-0.002397345,0.003205103,5.84E-07,-8.23E-07,1.00954E-06,0.031498038
4.55,0.002104041,-0.002371292,0.002103466,-0.002370481,0.003169187,5.76E-07,-8.11E-07,9.94881E-07,0.031392313
4.56,0.002080461,-0.002344717,0.002079894,-0.002343917,0.003133673,5.68E-07,-7.99E-07,9.80427E-07,0.031286844
4.57,0.002057146,-0.002318439,0.002056586,-0.002317652,0.003098557,5.59E-07,-7.88E-07,9.66181E-07,0.031181631
4.58,0.002034091,-0.002292457,0.00203354,-0.00229168,0.003063835,5.51E-07,-7.76E-07,9.52138E-07,0.031076674
4.59,0.002011295,-0.002266765,0.002010752,-0.002266,0.003029501,5.43E-07,-7.65E-07,9.38296E-07,0.030971971
4.6,0.001988754,-0.002241361,0.001988219,-0.002240607,0.002995553,5.35E-07,-7.54E-07,9.24653E-07,0.030867521
4.61,0.001966466,-0.002216242,0.001965939,-0.002215499,0.002961985,5.27E-07,-7.43E-07,9.11205E-07,0.030763325
4.62,0.001944428,-0.002191405,0.001943909,-0.002190672,0.002928793,5.20E-07,-7.32E-07,8.9795E-07,0.030659382
4.63,0.001922637,-0.002166846,0.001922125,-0.002166124,0.002895973,5.12E-07,-7.22E-07,8.84884E-07,0.030555691
4.64,0.00190109,-0.002142562,0.001900585,-0.002141851,0.00286352,5.05E-07,-7.11E-07,8.72006E-07,0.030452251
4.65,0.001879784,-0.00211855,0.001879287,-0.002117849,0.002831432,4.97E-07,-7.01E-07,8.59313E-07,0.030349062
4.66,0.001858718,-0.002094807,0.001858228,-0.002094117,0.002799703,4.90E-07,-6.91E-07,8.46802E-07,0.030246123
4.67,0.001837887,-0.002071331,0.001837404,-0.00207065,0.002768329,4.83E-07,-6.81E-07,8.34469E-07,0.030143434
4.68,0.00181729,-0.002048117,0.001816814,-0.002047447,0.002737307,4.76E-07,-6.71E-07,8.22314E-07,0.030040994
4.69,0.001796923,-0.002025164,0.001796455,-0.002024503,0.002706633,4.69E-07,-6.61E-07,8.10333E-07,0.029938803
4.7,0.001776785,-0.002002468,0.001776323,-0.002001817,0.002676302,4.62E-07,-6.51E-07,7.98525E-07,0.029836859
4.71,0.001756873,-0.001980026,0.001756418,-0.001979384,0.002646312,4.55E-07,-6.42E-07,7.86885E-07,0.029735162
4.72,0.001737184,-0.001957836,0.001736735,-0.001957203,0.002616657,4.48E-07,-6.33E-07,7.75413E-07,0.029633712
4.73,0.001717715,-0.001935894,0.001717273,-0.001935271,0.002587335,4.42E-07,-6.23E-07,7.64105E-07,0.029532509
4.74,0.001698464,-0.001914199,0.001698029,-0.001913585,0.002558341,4.35E-07,-6.14E-07,7.52959E-07,0.02943155
4.75,0.00167943,-0.001892746,0.001679001,-0.001892141,0.002529672,4.29E-07,-6.05E-07,7.41974E-07,0.029330836
4.76,0.001660608,-0.001871534,0.001660186,-0.001870938,0.002501325,4.23E-07,-5.97E-07,7.31146E-07,0.029230367
4.77,0.001641998,-0.00185056,0.001641581,-0.001849972,0.002473295,4.17E-07,-5.88E-07,7.20474E-07,0.029130141
4.78,0.001623596,-0.001829821,0.001623186,-0.001829241,0.002445579,4.10E-07,-5.79E-07,7.09955E-07,0.029030159
4.79,0.0016054,-0.001809314,0.001604996,-0.001808743,0.002418173,4.04E-07,-5.71E-07,6.99588E-07,0.028930418
4.8,0.001587409,-0.001789037,0.00158701,-0.001788474,0.002391075,3.98E-07,-5.63E-07,6.89369E-07,0.02883092
4.81,0.001569618,-0.001768987,0.001569226,-0.001768433,0.002364281,3.93E-07,-5.54E-07,6.79297E-07,0.028731663
4.82,0.001552028,-0.001749162,0.001551641,-0.001748616,0.002337787,3.87E-07,-5.46E-07,6.6937E-07,0.028632646
4.83,0.001534634,-0.001729559,0.001534253,-0.001729021,0.002311589,3.81E-07,-5.38E-07,6.59586E-07,0.02853387
4.84,0.001517435,-0.001710176,0.00151706,-0.001709645,0.002285685,3.76E-07,-5.30E-07,6.49942E-07,0.028435333
4.85,0.00150043,-0.00169101,0.001500059,-0.001690487,0.002260072,3.70E-07,-5.23E-07,6.40437E-07,0.028337036
4.86,0.001483614,-0.001672059,0.00148325,-0.001671544,0.002234745,3.65E-07,-5.15E-07,6.31069E-07,0.028238976
4.87,0.001466987,-0.00165332,0.001466628,-0.001652812,0.002209703,3.59E-07,-5.08E-07,6.21836E-07,0.028141155
4.88,0.001450547,-0.001634791,0.001450193,-0.001634291,0.002184941,3.54E-07,-5.00E-07,6.12735E-07,0.02804357
4.89,0.00143429,-0.00161647,0.001433942,-0.001615977,0.002160456,3.49E-07,-4.93E-07,6.03766E-07,0.027946222
4.9,0.001418216,-0.001598354,0.001417873,-0.001597868,0.002136246,3.44E-07,-4.86E-07,5.94925E-07,0.027849111
4.91,0.001402322,-0.001580441,0.001401984,-0.001579963,0.002112307,3.39E-07,-4.79E-07,5.86212E-07,0.027752235
4.92,0.001386607,-0.001562729,0.001386273,-0.001562258,0.002088636,3.34E-07,-4.72E-07,5.77625E-07,0.027655593
4.93,0.001371067,-0.001545216,0.001370738,-0.001544751,0.002065231,3.29E-07,-4.65E-07,5.69161E-07,0.027559186
4.94,0.001355701,-0.001527898,0.001355377,-0.001527441,0.002042088,3.24E-07,-4.58E-07,5.60819E-07,0.027463013
4.95,0.001340508,-0.001510775,0.001340189,-0.001510324,0.002019204,3.19E-07,-4.51E-07,5.52597E-07,0.027367073
4.96,0.001325485,-0.001493844,0.00132517,-0.001493399,0.001996577,3.14E-07,-4.45E-07,5.44494E-07,0.027271366
4.97,0.00131063,-0.001477102,0.00131032,-0.001476664,0.001974203,3.10E-07,-4.38E-07,5.36507E-07,0.02717589
4.98,0.001295942,-0.001460549,0.001295637,-0.001460117,0.00195208,3.05E-07,-4.32E-07,5.28636E-07,0.027080646
4.99,0.001281418,-0.00144418,0.001281117,-0.001443755,0.001930205,3.01E-07,-4.25E-07,5.20878E-07,0.026985634
5,0.001267057,-0.001427995,0.001266761,-0.001427576,0.001908575,2.96E-07,-4.19E-07,5.13232E-07,0.026890851


==> data_sym_cont.csv <==
t,U,u,t1,U1,u1
0,-8.597754038,-8.597754038,0,-8.597754038,-8.597754038
0.005,-7.493618547,-7.493618547,0.005,-7.493618547,-7.493618547
0.01,-7.493618547,-7.491315969,0.01,-7.493618547,-7.491315969
0.015,-6.605709939,-6.605350663,0.015,-6.605709939,-6.605350663
0.02,-6.605709939,-6.602397016,0.02,-6.605709939,-6.602397016
0.025,-5.868697588,-5.868301677,0.025,-5.868697588,-5.868301677
0.03,-5.868697588,-5.864947682,0.03,-5.868697588,-5.864947682
0.035,-5.24268097,-5.242350048,0.035,-5.24268097,-5.242350048
0.04,-5.24268097,-5.238769165,0.04,-5.24268097,-5.238769165
0.045,-4.70169846,-4.7014554,0.045,-4.70169846,-4.7014554
0.05,-4.70169846,-4.697763606,,,
0.055,-4.228007947,-4.227847747,,,
0.06,-4.228007947,-4.224122175,,,
0.065,-3.808995967,-3.808905023,,,
0.07,-3.808995967,-3.805197018,,,
0.075,-3.435396149,-3.435359648,,,
0.08,-3.435396149,-3.431703378,,,
0.085,-3.100207741,-3.100212353,,,
0.09,-3.100207741,-3.096630424,,,
0.095,-2.798010655,-2.798045305,,,
0.1,-2.798010655,-2.794552469,,,
0.105,-2.524516101,-2.52457199,,,
0.11,-2.524516101,-2.521177609,,,
0.115,-2.276262981,-2.276333323,,,
0.12,-2.276262981,-2.273043032,,,
0.125,-2.050407609,-2.05048729,,,
0.13,-2.050407609,-2.047304141,,,
0.135,-1.844574995,-1.844660245,,,
0.14,-1.844574995,-1.841585494,,,
0.145,-1.656751792,-1.656839897,,,
0.15,-1.656751792,-1.653873548,,,
0.155,-1.485208051,-1.485297109,,,
0.16,-1.485208051,-1.482438304,,,
0.165,-1.32843928,-1.328528002,,,
0.17,-1.32843928,-1.325775289,,,
0.175,-1.185123033,-1.185210592,,,
0.18,-1.185123033,-1.182562115,,,
0.185,-1.054086044,-1.054171948,,,
0.19,-1.054086044,-1.051625584,,,
0.195,-0.934279085,-0.934363085,,,
0.2,-0.934279085,-0.931916534,,,
0.205,-0.824757543,-0.824839556,,,
0.21,-0.824757543,-0.822490411,,,
0.215,-0.724666247,-0.724746305,,,
0.22,-0.724666247,-0.722492096,,,
0.225,-0.633227496,-0.633305704,,,
0.23,-0.633227496,-0.631143927,,,
0.235,-0.549731483,-0.549807986,,,
0.24,-0.549731483,-0.547736129,,,
0.245,-0.47352854,-0.473603505,,,
0.25,-0.47352854,-0.471619059,,,
0.255,-0.404022765,-0.404096362,,,
0.26,-0.404022765,-0.402196835,,,
0.265,-0.340666711,-0.340739105,,,
0.27,-0.340666711,-0.338922023,,,
0.275,-0.282956877,-0.28302822,,,
0.28,-0.282956877,-0.281291138,,,
0.285,-0.230429844,-0.230500272,,,
0.29,-0.230429844,-0.228840774,,,
0.295,-0.182658897,-0.182728527,,,
0.3,-0.182658897,-0.181144228,,,
0.305,-0.13925104,-0.139319969,,,
0.31,-0.13925104,-0.137808519,,,
0.315,-0.099844329,-0.099912637,,,
0.32,-0.099844329,-0.098471722,,,
0.325,-0.064105463,-0.064173211,,,
0.33,-0.064105463,-0.062800554,,,
0.335,-0.031727591,-0.031794826,,,
0.34,-0.031727591,-0.030488187,,,
0.345,-0.002428303,-0.002495054,,,
0.35,-0.002428303,-0.001252237,,,
0.355,0.024052224,0.023985936,,,
0.36,0.024052224,0.02516709,,,
0.365,0.047952931,0.0478871,,,
0.37,0.047952931,0.049008705,,,
0.375,0.069493469,0.069428095,,,
0.38,0.069493469,0.070492222,,,
0.385,0.08887566,0.088810753,,,
0.39,0.08887566,0.089819429,,,
0.395,0.106284874,0.106220447,,,
0.4,0.106284874,0.107175653,,,
0.405,0.12189129,0.121827363,,,
0.41,0.12189129,0.122731034,,,
0.415,0.135851079,0.135787674,,,
0.42,0.135851079,0.1366417,,,
0.425,0.148307501,0.148244643,,,
0.43,0.148307501,0.149050865,,,
0.435,0.159391919,0.159329635,,,
0.44,0.159391919,0.160089845,,,
0.445,0.169224745,0.169163061,,,
0.45,0.169224745,0.169879007,,,
0.455,0.177916313,0.177855256,,,
0.46,0.177916313,0.178528635,,,
0.465,0.185567688,0.185507286,,,
0.47,0.185567688,0.186139748,,,
0.475,0.192271419,0.192211697,,,
0.48,0.192271419,0.192804846,,,
0.485,0.198112228,0.198053211,,,
0.49,0.198112228,0.198608601,,,
0.495,0.203167651,0.203109363,,,
0.5,0.203167651,0.203628503,,,
0.505,0.207508629,0.207451091,,,
0.51,0.207508629,0.207935443,,,
0.515,0.211200051,0.211143284,,,
0.52,0.211200051,0.211594262,,,
0.525,0.214301257,0.214245278,,,
0.53,0.214301257,0.214664255,,,
0.535,0.216866499,0.216811325,,,
0.54,0.216866499,0.217199627,,,
0.545,0.218945366,0.218891012,,,
0.55,0.218945366,0.21924992,,,
0.555,0.220583176,0.220529653,,,
0.56,0.220583176,0.220860408,,,
0.565,0.221821332,0.221768652,,,
0.57,0.221821332,0.222072451,,,
0.575,0.222697656,0.222645827,,,
0.58,0.222697656,0.222923826,,,
0.585,0.223246689,0.223195718,,,
0.59,0.223246689,0.223449034,,,
0.595,0.223499968,0.223449861,,,
0.6,0.223499968,0.22367957,,,
0.605,0.223486285,0.223437046,,,
0.61,0.223486285,0.223644188,,,
0.615,0.223231917,0.223183548,,,
0.62,0.223231917,0.223369124,,,
0.625,0.222760842,0.222713344,,,
0.63,0.222760842,0.222878319,,,
0.635,0.222094934,0.222048307,,,
0.64,0.222094934,0.222193611,,,
0.645,0.221254145,0.221208387,,,
0.65,0.221254145,0.221334917,,,
0.655,0.220256667,0.220211775,,,
0.66,0.220256667,0.220320393,,,
0.665,0.219119086,0.219075056,,,
0.67,0.219119086,0.219166593,,,
0.675,0.217856516,0.217813343,,,
0.68,0.217856516,0.217888599,,,
0.685,0.216482729,0.216440408,,,
0.69,0.216482729,0.216500152,,,
0.695,0.215010271,0.214968795,,,
0.7,0.215010271,0.215013765,,,
0.705,0.213450563,0.213409925,,,
0.71,0.213450563,0.213440834,,,
0.715,0.211814003,0.211774194,,,
0.72,0.211814003,0.211791726,,,
0.725,0.210110052,0.210071064,,,
0.73,0.210110052,0.210075876,,,
0.735,0.208347315,0.208309138,,,
0.74,0.208347315,0.208301862,,,
0.745,0.206533616,0.206496242,,,
0.75,0.206533616,0.206477484,,,
0.755,0.204676065,0.204639483,,,
0.76,0.204676065,0.204609828,,,
0.765,0.202781122,0.20274532,,,
0.77,0.202781122,0.202705327,,,
0.775,0.200854648,0.200819617,,,
0.78,0.200854648,0.200769824,,,
0.785,0.198901963,0.198867692,,,
0.79,0.198901963,0.198808615,,,
0.795,0.196927892,0.196894369,,,
0.8,0.196927892,0.196826503,,,
0.805,0.194936805,0.194904018,,,
0.81,0.194936805,0.194827839,,,
0.815,0.192932658,0.192900597,,,
0.82,0.192932658,0.19281656,,,
0.825,0.190919033,0.190887685,,,
0.83,0.190919033,0.190796229,,,
0.835,0.188899165,0.188868518,,,
0.84,0.188899165,0.188770061,,,
0.845,0.186875976,0.186846017,,,
0.85,0.186875976,0.186740963,,,
0.855,0.184852101,0.184822819,,,
0.86,0.184852101,0.184711552,,,
0.865,0.182829913,0.182801296,,,
0.87,0.182829913,0.182684187,,,
0.875,0.18081155,0.180783585,,,
0.88,0.18081155,0.180660988,,,
0.885,0.178798929,0.178771605,,,
0.89,0.178798929,0.178643858,,,
0.895,0.176793771,0.176767075,,,
0.9,0.176793771,0.176634504,,,
0.905,0.174797615,0.174771536,,,
0.91,0.174797615,0.174634452,,,
0.915,0.172811838,0.172786363,,,
0.92,0.172811838,0.172645064,,,
0.925,0.170837666,0.170812784,,,
0.93,0.170837666,0.170667554,,,
0.935,0.168876188,0.168851886,,,
0.94,0.168876188,0.168703,,,
0.945,0.166928369,0.166904636,,,
0.95,0.166928369,0.166752354,,,
0.955,0.164995062,0.164971887,,,
0.96,0.164995062,0.164816458,,,
0.965,0.163077017,0.163054388,,,
0.97,0.163077017,0.162896052,,,
0.975,0.16117489,0.161152795,,,
0.98,0.16117489,0.16099178,,,
0.985,0.159289252,0.15926768,,,
0.99,0.159289252,0.159104205,,,
0.995,0.157420597,0.157399538,,,
1,0.157420597,0.15723381,,,
1.005,0.15556935,0.155548792,,,
1.01,0.15556935,0.155381011,,,
1.015,0.15373587,0.153715803,,,
1.02,0.15373587,0.153546159,,,
1.025,0.151920461,0.151900874,,,
1.03,0.151920461,0.151729549,,,
1.035,0.150123372,0.150104255,,,
1.04,0.150123372,0.149931422,,,
1.045,0.148344807,0.148326149,,,
1.05,0.148344807,0.148151975,,,
1.055,0.146584927,0.146566718,,,
1.06,0.146584927,0.146391358,,,
1.065,0.144843851,0.144826081,,,
1.07,0.144843851,0.144649688,,,
1.075,0.143121667,0.143104327,,,
1.08,0.143121667,0.142927043,,,
1.085,0.141418429,0.141401508,,,
1.09,0.141418429,0.141223471,,,
1.095,0.139734163,0.139717653,,,
1.1,0.139734163,0.139538991,,,
1.105,0.13806887,0.13805276,,,
1.11,0.13806887,0.137873599,,,
1.115,0.136422526,0.136406809,,,
1.12,0.136422526,0.136227265,,,
1.125,0.134795089,0.134779754,,,
1.13,0.134795089,0.134599941,,,
1.135,0.133186495,0.133171535,,,
1.14,0.133186495,0.132991559,,,
1.145,0.131596667,0.131582073,,,
1.15,0.131596667,0.131402035,,,
1.155,0.130025511,0.130011274,,,
1.16,0.130025511,0.12983127,,,
1.165,0.12847292,0.128459032,,,
1.17,0.12847292,0.128279154,,,
1.175,0.126938775,0.126925227,,,
1.18,0.126938775,0.126745562,,,
1.185,0.125422947,0.125409732,,,
1.19,0.125422947,0.125230362,,,
1.195,0.123925298,0.123912408,,,
1.2,0.123925298,0.12373341,,,
1.205,0.122445681,0.122433109,,,
1.21,0.122445681,0.122254558,,,
1.215,0.120983944,0.120971681,,,
1.22,0.120983944,0.120793646,,,
1.225,0.119539926,0.119527966,,,
1.23,0.119539926,0.119350513,,,
1.235,0.118113462,0.118101798,,,
1.24,0.118113462,0.11792499,,,
1.245,0.116704384,0.116693008,,,
1.25,0.116704384,0.116516904,,,
1.255,0.115312517,0.115301422,,,
1.26,0.115312517,0.115126078,,,
1.265,0.113937686,0.113926866,,,
1.27,0.113937686,0.113752333,,,
1.275,0.11257971,0.112569158,,,
1.28,0.11257971,0.112395486,,,
1.285,0.111238408,0.111228118,,,
1.29,0.111238408,0.111055354,,,
1.295,0.109913597,0.109903562,,,
1.3,0.109913597,0.10973175,,,
1.305,0.108605093,0.108595307,,,
1.31,0.108605093,0.108424487,,,
1.315,0.107312709,0.107303167,,,
1.32,0.107312709,0.107133377,,,
1.325,0.106036261,0.106026956,,,
1.33,0.106036261,0.105858232,,,
1.335,0.10477556,0.104766488,,,
1.34,0.10477556,0.104598863,,,
1.345,0.103530422,0.103521576,,,
1.35,0.103530422,0.103355082,,,
1.355,0.10230066,0.102292034,,,
1.36,0.10230066,0.102126701,,,
1.365,0.101086089,0.101077678,,,
1.37,0.101086089,0.100913531,,,
1.375,0.099886522,0.099878322,,,
1.38,0.099886522,0.099715387,,,
1.385,0.098701777,0.098693781,,,
1.39,0.098701777,0.098532081,,,
1.395,0.09753167,0.097523874,,,
1.4,0.09753167,0.09736343,,,
1.405,0.096376018,0.096368417,,,
1.41,0.096376018,0.09620925,,,
1.415,0.095234642,0.095227231,,,
1.42,0.095234642,0.095069358,,,
1.425,0.094107361,0.094100136,,,
1.43,0.094107361,0.093943573,,,
1.435,0.092993998,0.092986953,,,
1.44,0.092993998,0.092831716,,,
1.445,0.091894376,0.091887508,,,
1.45,0.091894376,0.091733609,,,
1.455,0.09080832,0.090801624,,,
1.46,0.09080832,0.090649076,,,
1.465,0.089735657,0.089729129,,,
1.47,0.089735657,0.089577943,,,
1.475,0.088676216,0.088669852,,,
1.48,0.088676216,0.088520036,,,
1.485,0.087629828,0.087623623,,,
1.49,0.087629828,0.087475187,,,
1.495,0.086596323,0.086590274,,,
1.5,0.086596323,0.086443225,,,
1.505,0.085575537,0.08556964,,,
1.51,0.085575537,0.085423983,,,
1.515,0.084567305,0.084561556,,,
1.52,0.084567305,0.084417297,,,
1.525,0.083571465,0.083565861,,,
1.53,0.083571465,0.083423003,,,
1.535,0.082587857,0.082582394,,,
1.54,0.082587857,0.082440941,,,
1.545,0.081616322,0.081610997,,,
1.55,0.081616322,0.081470951,,,
1.555,0.080656705,0.080651513,,,
1.56,0.080656705,0.080512877,,,
1.565,0.07970885,0.079703789,,,
1.57,0.07970885,0.079566562,,,
1.575,0.078772606,0.078767672,,,
1.58,0.078772606,0.078631854,,,
1.585,0.07784782,0.077843011,,,
1.59,0.07784782,0.077708601,,,
1.595,0.076934346,0.076929658,,,
1.6,0.076934346,0.076796655,,,
1.605,0.076032036,0.076027466,,,
1.61,0.076032036,0.075895868,,,
1.615,0.075140746,0.075136291,,,
1.62,0.075140746,0.075006095,,,
1.625,0.074260332,0.074255989,,,
1.63,0.074260332,0.074127192,,,
1.635,0.073390654,0.07338642,,,
1.64,0.073390654,0.073259018,,,
1.645,0.072531572,0.072527445,,,
1.65,0.072531572,0.072401433,,,
1.655,0.071682949,0.071678927,,,
1.66,0.071682949,0.071554299,,,
1.665,0.07084465,0.07084073,,,
1.67,0.07084465,0.070717482,,,
1.675,0.070016542,0.07001272,,,
1.68,0.070016542,0.069890846,,,
1.685,0.069198492,0.069194767,,,
1.69,0.069198492,0.069074261,,,
1.695,0.068390371,0.068386739,,,
1.7,0.068390371,0.068267595,,,
1.705,0.06759205,0.06758851,,,
1.71,0.06759205,0.06747072,,,
1.715,0.066803403,0.066799953,,,
1.72,0.066803403,0.066683509,,,
1.725,0.066024306,0.066020943,,,
1.73,0.066024306,0.065905838,,,
1.735,0.065254635,0.065251357,,,
1.74,0.065254635,0.065137583,,,
1.745,0.06449427,0.064491074,,,
1.75,0.06449427,0.064378623,,,
1.755,0.06374309,0.063739975,,,
1.76,0.06374309,0.063628838,,,
1.765,0.063000977,0.062997941,,,
1.77,0.063000977,0.062888109,,,
1.775,0.062267816,0.062264857,,,
1.78,0.062267816,0.062156322,,,
1.785,0.061543492,0.061540608,,,
1.79,0.061543492,0.061433359,,,
1.795,0.060827891,0.06082508,,,
1.8,0.060827891,0.060719109,,,
1.805,0.060120903,0.060118162,,,
1.81,0.060120903,0.06001346,,,
1.815,0.059422416,0.059419745,,,
1.82,0.059422416,0.059316301,,,
1.825,0.058732323,0.05872972,,,
1.83,0.058732323,0.058627524,,,
1.835,0.058050517,0.058047979,,,
1.84,0.058050517,0.057947021,,,
1.845,0.057376891,0.057374418,,,
1.85,0.057376891,0.057274688,,,
1.855,0.056711343,0.056708932,,,
1.86,0.056711343,0.05661042,,,
1.865,0.056053769,0.056051419,,,
1.87,0.056053769,0.055954115,,,
1.875,0.055404069,0.055401778,,,
1.88,0.055404069,0.05530567,,,
1.885,0.054762142,0.054759909,,,
1.89,0.054762142,0.054664987,,,
1.895,0.05412789,0.054125714,,,
1.9,0.05412789,0.054031967,,,
1.905,0.053501216,0.053499095,,,
1.91,0.053501216,0.053406513,,,
1.915,0.052882025,0.052879958,,,
1.92,0.052882025,0.052788529,,,
1.925,0.052270221,0.052268206,,,
1.93,0.052270221,0.052177921,,,
1.935,0.051665713,0.051663749,,,
1.94,0.051665713,0.051574595,,,
1.945,0.051068407,0.051066493,,,
1.95,0.051068407,0.05097846,,,
1.955,0.050478214,0.050476348,,,
1.96,0.050478214,0.050389426,,,
1.965,0.049895043,0.049893225,,,
1.97,0.049895043,0.049807402,,,
1.975,0.049318808,0.049317036,,,
1.98,0.049318808,0.049232301,,,
1.985,0.048749421,0.048747693,,,
1.99,0.048749421,0.048664035,,,
1.995,0.048186796,0.048185112,,,
2,0.048186796,0.04810252,,,
2.005,0.047630849,0.047629208,,,
2.01,0.047630849,0.047547671,,,
2.015,0.047081497,0.047079897,,,
2.02,0.047081497,0.046999404,,,
2.025,0.046538656,0.046537097,,,
2.03,0.046538656,0.046457637,,,
2.035,0.046002246,0.046000727,,,
2.04,0.046002246,0.045922289,,,
2.045,0.045472188,0.045470706,,,
2.05,0.045472188,0.045393279,,,
2.055,0.044948401,0.044946957,,,
2.06,0.044948401,0.04487053,,,
2.065,0.044430808,0.0444294,,,
2.07,0.044430808,0.044353963,,,
2.075,0.043919332,0.04391796,,,
2.08,0.043919332,0.043843501,,,
2.085,0.043413897,0.04341256,,,
2.09,0.043413897,0.043339069,,,
2.095,0.042914429,0.042913126,,,
2.1,0.042914429,0.042840591,,,
2.105,0.042420853,0.042419583,,,
2.11,0.042420853,0.042347995,,,
2.115,0.041933097,0.041931859,,,
2.12,0.041933097,0.041861207,,,
2.125,0.041451089,0.041449883,,,
2.13,0.041451089,0.041380155,,,
2.135,0.040974758,0.040973582,,,
2.14,0.040974758,0.040904769,,,
2.145,0.040504034,0.040502888,,,
2.15,0.040504034,0.040434979,,,
2.155,0.040038848,0.040037732,,,
2.16,0.040038848,0.039970716,,,
2.165,0.039579133,0.039578044,,,
2.17,0.039579133,0.039511911,,,
2.175,0.039124819,0.039123758,,,
2.18,0.039124819,0.039058498,,,
2.185,0.038675843,0.038674808,,,
2.19,0.038675843,0.038610411,,,
2.195,0.038232137,0.038231129,,,
2.2,0.038232137,0.038167584,,,
2.205,0.037793638,0.037792655,,,
2.21,0.037793638,0.037729953,,,
2.215,0.037360281,0.037359323,,,
2.22,0.037360281,0.037297453,,,
2.225,0.036932004,0.036931071,,,
2.23,0.036932004,0.036870023,,,
2.235,0.036508745,0.036507836,,,
2.24,0.036508745,0.036447601,,,
2.245,0.036090443,0.036089556,,,
2.25,0.036090443,0.036030124,,,
2.255,0.035677036,0.035676172,,,
2.26,0.035677036,0.035617533,,,
2.265,0.035268466,0.035267624,,,
2.27,0.035268466,0.035209769,,,
2.275,0.034864674,0.034863853,,,
2.28,0.034864674,0.034806772,,,
2.285,0.034465601,0.034464801,,,
2.29,0.034465601,0.034408484,,,
2.295,0.03407119,0.03407041,,,
2.3,0.03407119,0.034014848,,,
2.305,0.033681385,0.033680625,,,
2.31,0.033681385,0.033625809,,,
2.315,0.033296129,0.033295389,,,
2.32,0.033296129,0.033241309,,,
2.325,0.032915368,0.032914646,,,
2.33,0.032915368,0.032861294,,,
2.335,0.032539047,0.032538344,,,
2.34,0.032539047,0.03248571,,,
2.345,0.032167113,0.032166427,,,
2.35,0.032167113,0.032114503,,,
2.355,0.031799511,0.031798843,,,
2.36,0.031799511,0.031747619,,,
2.365,0.031436191,0.03143554,,,
2.37,0.031436191,0.031385008,,,
2.375,0.0310771,0.031076465,,,
2.38,0.0310771,0.031026617,,,
2.385,0.030722188,0.030721569,,,
2.39,0.030722188,0.030672395,,,
2.395,0.030371403,0.0303708,,,
2.4,0.030371403,0.030322292,,,
2.405,0.030024697,0.030024109,,,
2.41,0.030024697,0.029976258,,,
2.415,0.02968202,0.029681447,,,
2.42,0.02968202,0.029634245,,,
2.425,0.029343323,0.029342765,,,
2.43,0.029343323,0.029296204,,,
2.435,0.02900856,0.029008016,,,
2.44,0.02900856,0.028962088,,,
2.445,0.028677682,0.028677152,,,
2.45,0.028677682,0.028631849,,,
2.455,0.028350644,0.028350127,,,
2.46,0.028350644,0.02830544,,,
2.465,0.028027399,0.028026894,,,
2.47,0.028027399,0.027982816,,,
2.475,0.027707901,0.02770741,,,
2.48,0.027707901,0.027663932,,,
2.485,0.027392106,0.027391627,,,
2.49,0.027392106,0.027348743,,,
2.495,0.02707997,0.027079503,,,
2.5,0.02707997,0.027037204,,,
2.505,0.026771448,0.026770993,,,
2.51,0.026771448,0.026729272,,,
2.515,0.026466498,0.026466055,,,
2.52,0.026466498,0.026424904,,,
2.525,0.026165077,0.026164645,,,
2.53,0.026165077,0.026124058,,,
2.535,0.025867143,0.025866722,,,
2.54,0.025867143,0.02582669,,,
2.545,0.025572655,0.025572244,,,
2.55,0.025572655,0.02553276,,,
2.555,0.025281571,0.02528117,,,
2.56,0.025281571,0.025242228,,,
2.565,0.02499385,0.02499346,,,
2.57,0.02499385,0.024955051,,,
2.575,0.024709453,0.024709073,,,
2.58,0.024709453,0.024671192,,,
2.585,0.024428341,0.024427971,,,
2.59,0.024428341,0.024390609,,,
2.595,0.024150474,0.024150113,,,
2.6,0.024150474,0.024113264,,,
2.605,0.023875813,0.023875462,,,
2.61,0.023875813,0.02383912,,,
2.615,0.023604322,0.023603979,,,
2.62,0.023604322,0.023568136,,,
2.625,0.023335961,0.023335627,,,
2.63,0.023335961,0.023300278,,,
2.635,0.023070694,0.023070369,,,
2.64,0.023070694,0.023035506,,,
2.645,0.022808485,0.022808168,,,
2.65,0.022808485,0.022773785,,,
2.655,0.022549297,0.022548988,,,
2.66,0.022549297,0.022515079,,,
2.665,0.022293095,0.022292793,,,
2.67,0.022293095,0.022259352,,,
2.675,0.022039842,0.022039548,,,
2.68,0.022039842,0.022006568,,,
2.685,0.021789505,0.021789218,,,
2.69,0.021789505,0.021756694,,,
2.695,0.021542049,0.021541769,,,
2.7,0.021542049,0.021509694,,,
2.705,0.021297439,0.021297167,,,
2.71,0.021297439,0.021265535,,,
2.715,0.021055643,0.021055378,,,
2.72,0.021055643,0.021024182,,,
2.725,0.020816627,0.020816368,,,
2.73,0.020816627,0.020785604,,,
2.735,0.020580358,0.020580106,,,
2.74,0.020580358,0.020549768,,,
2.745,0.020346805,0.020346559,,,
2.75,0.020346805,0.02031664,,,
2.755,0.020115934,0.020115695,,,
2.76,0.020115934,0.02008619,,,
2.765,0.019887715,0.019887482,,,
2.77,0.019887715,0.019858386,,,
2.775,0.019662117,0.019661889,,,
2.78,0.019662117,0.019633196,,,
2.785,0.019439108,0.019438886,,,
2.79,0.019439108,0.019410591,,,
2.795,0.019218658,0.019218442,,,
2.8,0.019218658,0.019190539,,,
2.805,0.019000737,0.019000526,,,
2.81,0.019000737,0.01897301,,,
2.815,0.018785315,0.01878511,,,
2.82,0.018785315,0.018757976,,,
2.825,0.018572364,0.018572164,,,
2.83,0.018572364,0.018545407,,,
2.835,0.018361854,0.018361659,,,
2.84,0.018361854,0.018335273,,,
2.845,0.018153757,0.018153567,,,
2.85,0.018153757,0.018127547,,,
2.855,0.017948043,0.017947858,,,
2.86,0.017948043,0.0179222,,,
2.865,0.017744687,0.017744506,,,
2.87,0.017744687,0.017719205,,,
2.875,0.017543659,0.017543483,,,
2.88,0.017543659,0.017518533,,,
2.885,0.017344933,0.017344761,,,
2.89,0.017344933,0.017320158,,,
2.895,0.017148481,0.017148314,,,
2.9,0.017148481,0.017124054,,,
2.905,0.016954278,0.016954115,,,
2.91,0.016954278,0.016930192,,,
2.915,0.016762297,0.016762138,,,
2.92,0.016762297,0.016738548,,,
2.925,0.016572511,0.016572357,,,
2.93,0.016572511,0.016549095,,,
2.935,0.016384896,0.016384746,,,
2.94,0.016384896,0.016361808,,,
2.945,0.016199426,0.01619928,,,
2.95,0.016199426,0.016176662,,,
2.955,0.016016077,0.016015933,,,
2.96,0.016016077,0.015993631,,,
2.965,0.015834822,0.015834683,,,
2.97,0.015834822,0.015812691,,,
2.975,0.015655639,0.015655503,,,
2.98,0.015655639,0.015633817,,,
2.985,0.015478502,0.015478369,,,
2.99,0.015478502,0.015456987,,,
2.995,0.015303389,0.015303259,,,
3,0.015303389,0.015282175,,,
3.005,0.015130275,0.015130149,,,
3.01,0.015130275,0.015109358,,,
3.015,0.014959137,0.014959014,,,
3.02,0.014959137,0.014938514,,,
3.025,0.014789952,0.014789833,,,
3.03,0.014789952,0.014769619,,,
3.035,0.014622698,0.014622582,,,
3.04,0.014622698,0.01460265,,,
3.045,0.014457353,0.014457239,,,
3.05,0.014457353,0.014437586,,,
3.055,0.014293893,0.014293783,,,
3.06,0.014293893,0.014274404,,,
3.065,0.014132298,0.01413219,,,
3.07,0.014132298,0.014113082,,,
3.075,0.013972545,0.01397244,,,
3.08,0.013972545,0.013953599,,,
3.085,0.013814613,0.013814511,,,
3.09,0.013814613,0.013795934,,,
3.095,0.013658482,0.013658382,,,
3.1,0.013658482,0.013640065,,,
3.105,0.01350413,0.013504032,,,
3.11,0.01350413,0.013485971,,,
3.115,0.013351536,0.013351441,,,
3.12,0.013351536,0.013333633,,,
3.125,0.013200681,0.013200588,,,
3.13,0.013200681,0.013183029,,,
3.135,0.013051543,0.013051453,,,
3.14,0.013051543,0.01303414,,,
3.145,0.012904104,0.012904016,,,
3.15,0.012904104,0.012886946,,,
3.155,0.012758344,0.012758258,,,
3.16,0.012758344,0.012741426,,,
3.165,0.012614243,0.012614159,,,
3.17,0.012614243,0.012597563,,,
3.175,0.012471782,0.0124717,,,
3.18,0.012471782,0.012455337,,,
3.185,0.012330942,0.012330863,,,
3.19,0.012330942,0.012314728,,,
3.195,0.012191704,0.012191627,,,
3.2,0.012191704,0.012175719,,,
3.205,0.012054051,0.012053975,,,
3.21,0.012054051,0.01203829,,,
3.215,0.011917963,0.011917889,,,
3.22,0.011917963,0.011902424,,,
3.225,0.011783422,0.011783351,,,
3.23,0.011783422,0.011768102,,,
3.235,0.011650411,0.011650342,,,
3.24,0.011650411,0.011635307,,,
3.245,0.011518913,0.011518845,,,
3.25,0.011518913,0.011504021,,,
3.255,0.011388908,0.011388842,,,
3.26,0.011388908,0.011374227,,,
3.265,0.011260382,0.011260317,,,
3.27,0.011260382,0.011245907,,,
3.275,0.011133315,0.011133253,,,
3.28,0.011133315,0.011119044,,,
3.285,0.011007693,0.011007631,,,
3.29,0.011007693,0.010993623,,,
3.295,0.010883497,0.010883437,,,
3.3,0.010883497,0.010869625,,,
3.305,0.010760712,0.010760654,,,
3.31,0.010760712,0.010747036,,,
3.315,0.010639321,0.010639264,,,
3.32,0.010639321,0.010625838,,,
3.325,0.010519308,0.010519253,,,
3.33,0.010519308,0.010506015,,,
3.335,0.010400658,0.010400604,,,
3.34,0.010400658,0.010387552,,,
3.345,0.010283355,0.010283302,,,
3.35,0.010283355,0.010270434,,,
3.355,0.010167383,0.010167331,,,
3.36,0.010167383,0.010154644,,,
3.365,0.010052726,0.010052677,,,
3.37,0.010052726,0.010040167,,,
3.375,0.009939371,0.009939323,,,
3.38,0.009939371,0.009926989,,,
3.385,0.009827302,0.009827254,,,
3.39,0.009827302,0.009815095,,,
3.395,0.009716504,0.009716458,,,
3.4,0.009716504,0.009704469,,,
3.405,0.009606962,0.009606917,,,
3.41,0.009606962,0.009595097,,,
3.415,0.009498663,0.009498619,,,
3.42,0.009498663,0.009486965,,,
3.425,0.009391591,0.009391549,,,
3.43,0.009391591,0.009380059,,,
3.435,0.009285734,0.009285692,,,
3.44,0.009285734,0.009274364,,,
3.445,0.009181076,0.009181035,,,
3.45,0.009181076,0.009169867,,,
3.455,0.009077605,0.009077565,,,
3.46,0.009077605,0.009066554,,,
3.465,0.008975306,0.008975267,,,
3.47,0.008975306,0.008964411,,,
3.475,0.008874166,0.008874128,,,
3.48,0.008874166,0.008863425,,,
3.485,0.008774172,0.008774135,,,
3.49,0.008774172,0.008763583,,,
3.495,0.008675311,0.008675275,,,
3.5,0.008675311,0.008664871,,,
3.505,0.00857757,0.008577535,,,
3.51,0.00857757,0.008567277,,,
3.515,0.008480935,0.008480901,,,
3.52,0.008480935,0.008470788,,,
3.525,0.008385395,0.008385362,,,
3.53,0.008385395,0.008375392,,,
3.535,0.008290937,0.008290905,,,
3.54,0.008290937,0.008281075,,,
3.545,0.008197548,0.008197517,,,
3.55,0.008197548,0.008187825,,,
3.555,0.008105216,0.008105186,,,
3.56,0.008105216,0.008095631,,,
3.565,0.00801393,0.0080139,,,
3.57,0.00801393,0.00800448,,,
3.575,0.007923676,0.007923647,,,
3.58,0.007923676,0.00791436,,,
3.585,0.007834444,0.007834416,,,
3.59,0.007834444,0.00782526,,,
3.595,0.007746222,0.007746194,,,
3.6,0.007746222,0.007737168,,,
3.605,0.007658998,0.007658971,,,
3.61,0.007658998,0.007650071,,,
3.615,0.00757276,0.007572734,,,
3.62,0.00757276,0.00756396,,,
3.625,0.007487498,0.007487473,,,
3.63,0.007487498,0.007478823,,,
3.635,0.007403201,0.007403176,,,
3.64,0.007403201,0.007394648,,,
3.645,0.007319857,0.007319832,,,
3.65,0.007319857,0.007311425,,,
3.655,0.007237455,0.007237431,,,
3.66,0.007237455,0.007229142,,,
3.665,0.007155985,0.007155962,,,
3.67,0.007155985,0.00714779,,,
3.675,0.007075436,0.007075413,,,
3.68,0.007075436,0.007067357,,,
3.685,0.006995797,0.006995775,,,
3.69,0.006995797,0.006987833,,,
3.695,0.006917059,0.006917038,,,
3.7,0.006917059,0.006909207,,,
3.705,0.006839211,0.00683919,,,
3.71,0.006839211,0.00683147,,,
3.715,0.006762242,0.006762222,,,
3.72,0.006762242,0.006754612,,,
3.725,0.006686144,0.006686124,,,
3.73,0.006686144,0.006678621,,,
3.735,0.006610905,0.006610886,,,
3.74,0.006610905,0.006603489,,,
3.745,0.006536516,0.006536497,,,
3.75,0.006536516,0.006529205,,,
3.755,0.006462968,0.00646295,,,
3.76,0.006462968,0.00645576,,,
3.765,0.00639025,0.006390233,,,
3.77,0.00639025,0.006383145,,,
3.775,0.006318354,0.006318337,,,
3.78,0.006318354,0.00631135,,,
3.785,0.00624727,0.006247253,,,
3.79,0.00624727,0.006240365,,,
3.795,0.006176989,0.006176972,,,
3.8,0.006176989,0.006170181,,,
3.805,0.006107501,0.006107485,,,
3.81,0.006107501,0.00610079,,,
3.815,0.006038798,0.006038782,,,
3.82,0.006038798,0.006032182,,,
3.825,0.005970871,0.005970855,,,
3.83,0.005970871,0.005964349,,,
3.835,0.00590371,0.005903695,,,
3.84,0.00590371,0.005897281,,,
3.845,0.005837308,0.005837293,,,
3.85,0.005837308,0.005830969,,,
3.855,0.005771655,0.005771641,,,
3.86,0.005771655,0.005765406,,,
3.865,0.005706743,0.005706729,,,
3.87,0.005706743,0.005700583,,,
3.875,0.005642564,0.00564255,,,
3.88,0.005642564,0.005636491,,,
3.885,0.005579109,0.005579096,,,
3.89,0.005579109,0.005573122,,,
3.895,0.00551637,0.005516357,,,
3.9,0.00551637,0.005510468,,,
3.905,0.005454339,0.005454326,,,
3.91,0.005454339,0.005448521,,,
3.915,0.005393007,0.005392995,,,
3.92,0.005393007,0.005387273,,,
3.925,0.005332368,0.005332356,,,
3.93,0.005332368,0.005326715,,,
3.935,0.005272413,0.005272401,,,
3.94,0.005272413,0.00526684,,,
3.945,0.005213134,0.005213123,,,
3.95,0.005213134,0.00520764,,,
3.955,0.005154524,0.005154513,,,
3.96,0.005154524,0.005149108,,,
3.965,0.005096574,0.005096564,,,
3.97,0.005096574,0.005091235,,,
3.975,0.005039278,0.005039268,,,
3.98,0.005039278,0.005034015,,,
3.985,0.004982629,0.004982619,,,
3.99,0.004982629,0.00497744,,,
3.995,0.004926618,0.004926608,,,
4,0.004926618,0.004921503,,,
4.005,0.004871238,0.004871229,,,
4.01,0.004871238,0.004866196,,,
4.015,0.004816483,0.004816474,,,
4.02,0.004816483,0.004811513,,,
4.025,0.004762346,0.004762336,,,
4.03,0.004762346,0.004757446,,,
4.035,0.004708818,0.004708809,,,
4.04,0.004708818,0.004703988,,,
4.045,0.004655894,0.004655885,,,
4.05,0.004655894,0.004651133,,,
4.055,0.004603566,0.004603558,,,
4.06,0.004603566,0.004598873,,,
4.065,0.004551829,0.00455182,,,
4.07,0.004551829,0.004547202,,,
4.075,0.004500674,0.004500666,,,
4.08,0.004500674,0.004496113,,,
4.085,0.004450096,0.004450088,,,
4.09,0.004450096,0.004445599,,,
4.095,0.004400087,0.00440008,,,
4.1,0.004400087,0.004395655,,,
4.105,0.004350642,0.004350635,,,
4.11,0.004350642,0.004346273,,,
4.115,0.004301755,0.004301748,,,
4.12,0.004301755,0.004297448,,,
4.125,0.004253418,0.004253411,,,
4.13,0.004253418,0.004249172,,,
4.135,0.004205625,0.004205619,,,
4.14,0.004205625,0.00420144,,,
4.145,0.004158371,0.004158365,,,
4.15,0.004158371,0.004154246,,,
4.155,0.00411165,0.004111643,,,
4.16,0.00411165,0.004107583,,,
4.165,0.004065454,0.004065448,,,
4.17,0.004065454,0.004061445,,,
4.175,0.004019779,0.004019773,,,
4.18,0.004019779,0.004015827,,,
4.185,0.003974618,0.003974612,,,
4.19,0.003974618,0.003970723,,,
4.195,0.003929966,0.00392996,,,
4.2,0.003929966,0.003926126,,,
4.205,0.003885817,0.003885811,,,
4.21,0.003885817,0.003882031,,,
4.215,0.003842165,0.003842159,,,
4.22,0.003842165,0.003838433,,,
4.225,0.003799004,0.003798999,,,
4.23,0.003799004,0.003795326,,,
4.235,0.00375633,0.003756324,,,
4.24,0.00375633,0.003752704,,,
4.245,0.003714135,0.00371413,,,
4.25,0.003714135,0.003710561,,,
4.255,0.003672416,0.003672411,,,
4.26,0.003672416,0.003668893,,,
4.265,0.003631167,0.003631162,,,
4.27,0.003631167,0.003627694,,,
4.275,0.003590382,0.003590377,,,
4.28,0.003590382,0.003586958,,,
4.285,0.003550056,0.003550051,,,
4.29,0.003550056,0.003546681,,,
4.295,0.003510184,0.003510179,,,
4.3,0.003510184,0.003506857,,,
4.305,0.00347076,0.003470756,,,
4.31,0.00347076,0.003467481,,,
4.315,0.003431781,0.003431776,,,
4.32,0.003431781,0.003428548,,,
4.325,0.00339324,0.003393236,,,
4.33,0.00339324,0.003390053,,,
4.335,0.003355133,0.003355129,,,
4.34,0.003355133,0.003351992,,,
4.345,0.003317454,0.00331745,,,
4.35,0.003317454,0.003314358,,,
4.355,0.0032802,0.003280196,,,
4.36,0.0032802,0.003277148,,,
4.365,0.003243365,0.003243361,,,
4.37,0.003243365,0.003240356,,,
4.375,0.003206944,0.00320694,,,
4.38,0.003206944,0.003203979,,,
4.385,0.003170933,0.00317093,,,
4.39,0.003170933,0.00316801,,,
4.395,0.003135327,0.003135324,,,
4.4,0.003135327,0.003132446,,,
4.405,0.003100122,0.003100119,,,
4.41,0.003100122,0.003097282,,,
4.415,0.003065313,0.00306531,,,
4.42,0.003065313,0.003062513,,,
4.425,0.003030896,0.003030892,,,
4.43,0.003030896,0.003028136,,,
4.435,0.002996865,0.002996862,,,
4.44,0.002996865,0.002994145,,,
4.445,0.002963218,0.002963214,,,
4.45,0.002963218,0.002960536,,,
4.455,0.002929948,0.002929945,,,
4.46,0.002929948,0.002927305,,,
4.465,0.002897053,0.002897051,,,
4.47,0.002897053,0.002894448,,,
4.475,0.002864529,0.002864526,,,
4.48,0.002864529,0.00286196,,,
4.485,0.002832369,0.002832367,,,
4.49,0.002832369,0.002829838,,,
4.495,0.002800572,0.002800569,,,
4.5,0.002800572,0.002798077,,,
4.505,0.002769132,0.002769129,,,
4.51,0.002769132,0.002766672,,,
4.515,0.002738046,0.002738043,,,
4.52,0.002738046,0.002735621,,,
4.525,0.002707309,0.002707306,,,
4.53,0.002707309,0.002704919,,,
4.535,0.002676918,0.002676915,,,
4.54,0.002676918,0.002674562,,,
4.545,0.002646868,0.002646866,,,
4.55,0.002646868,0.002644546,,,
4.555,0.002617156,0.002617154,,,
4.56,0.002617156,0.002614868,,,
4.565,0.002587779,0.002587777,,,
4.57,0.002587779,0.002585523,,,
4.575,0.002558732,0.002558729,,,
4.58,0.002558732,0.002556508,,,
4.585,0.002530011,0.002530009,,,
4.59,0.002530011,0.002527819,,,
4.595,0.002501613,0.002501611,,,
4.6,0.002501613,0.002499453,,,
4.605,0.002473534,0.002473532,,,
4.61,0.002473534,0.002471405,,,
4.615,0.002445772,0.00244577,,,
4.62,0.002445772,0.002443673,,,
4.625,0.002418321,0.002418319,,,
4.63,0.002418321,0.002416252,,,
4.635,0.002391178,0.002391176,,,
4.64,0.002391178,0.002389139,,,
4.645,0.002364341,0.002364339,,,
4.65,0.002364341,0.002362331,,,
4.655,0.002337805,0.002337804,,,
4.66,0.002337805,0.002335824,,,
4.665,0.002311568,0.002311566,,,
4.67,0.002311568,0.002309615,,,
4.675,0.002285626,0.002285624,,,
4.68,0.002285626,0.002283701,,,
4.685,0.002259975,0.002259973,,,
4.69,0.002259975,0.002258078,,,
4.695,0.002234612,0.00223461,,,
4.7,0.002234612,0.002232742,,,
4.705,0.002209534,0.002209533,,,
4.71,0.002209534,0.002207691,,,
4.715,0.002184739,0.002184737,,,
4.72,0.002184739,0.002182922,,,
4.725,0.002160221,0.00216022,,,
4.73,0.002160221,0.002158431,,,
4.735,0.00213598,0.002135978,,,
4.74,0.00213598,0.002134215,,,
4.745,0.00211201,0.002112009,,,
4.75,0.00211201,0.002110271,,,
4.755,0.00208831,0.002088309,,,
4.76,0.00208831,0.002086596,,,
4.765,0.002064877,0.002064875,,,
4.77,0.002064877,0.002063187,,,
4.775,0.002041706,0.002041705,,,
4.78,0.002041706,0.002040041,,,
4.785,0.002018796,0.002018795,,,
4.79,0.002018796,0.002017155,,,
4.795,0.001996144,0.001996142,,,
4.8,0.001996144,0.001994525,,,
4.805,0.001973745,0.001973744,,,
4.81,0.001973745,0.001972151,,,
4.815,0.001951599,0.001951598,,,
4.82,0.001951599,0.001950027,,,
4.825,0.001929701,0.0019297,,,
4.83,0.001929701,0.001928152,,,
4.835,0.001908049,0.001908048,,,
4.84,0.001908049,0.001906522,,,
4.845,0.001886641,0.00188664,,,
4.85,0.001886641,0.001885136,,,
4.855,0.001865473,0.001865472,,,
4.86,0.001865473,0.001863989,,,
4.865,0.001844542,0.001844541,,,
4.87,0.001844542,0.00184308,,,
4.875,0.001823847,0.001823846,,,
4.88,0.001823847,0.001822406,,,
4.885,0.001803385,0.001803384,,,
4.89,0.001803385,0.001801964,,,
4.895,0.001783152,0.001783151,,,
4.9,0.001783152,0.001781752,,,
4.905,0.001763146,0.001763145,,,
4.91,0.001763146,0.001761766,,,
4.915,0.001743365,0.001743364,,,
4.92,0.001743365,0.001742005,,,
4.925,0.001723806,0.001723805,,,
4.93,0.001723806,0.001722466,,,
4.935,0.001704467,0.001704466,,,
4.94,0.001704467,0.001703146,,,
4.945,0.001685345,0.001685344,,,
4.95,0.001685345,0.001684043,,,
4.955,0.001666438,0.001666437,,,
4.96,0.001666438,0.001665155,,,
4.965,0.001647743,0.001647742,,,
4.97,0.001647743,0.001646478,,,
4.975,0.001629258,0.001629257,,,
4.98,0.001629258,0.001628012,,,
4.985,0.001610981,0.00161098,,,
4.99,0.001610981,0.001609752,,,
4.995,0.001592909,0.001592908,,,

